Clustering of solutions in the symmetric binary perceptron

The geometrical features of the (non-convex) loss landscape of neural network models are crucial in ensuring successful optimization and, most importantly, the capability to generalize well. While minimizers' flatness consistently correlates with good generalization, there has been little rigorous work in exploring the condition of existence of such minimizers, even in toy models. Here we consider a simple neural network model, the symmetric perceptron, with binary weights. Phrasing the learning problem as a constraint satisfaction problem, the analogous of a flat minimizer becomes a large and dense cluster of solutions, while the narrowest minimizers are isolated solutions. We perform the first steps toward the rigorous proof of the existence of a dense cluster in certain regimes of the parameters, by computing the first and second moment upper bounds for the existence of pairs of arbitrarily close solutions. Moreover, we present a non rigorous derivation of the same bounds for sets of $y$ solutions at fixed pairwise distances.

==> data/alphaLB_RS.txt <==
# 1:q1  2:q0  3:αLB
0.5  0.23810030968891388 1.6554266502314041
0.51  0.26085643166874706 1.6516899102139533
0.52  0.28191246853896784 1.6479708064505223
0.53  0.30162809305481575 1.644272831264929
0.54  0.32024681247712156 1.6405997272483632
0.55  0.33794763142332046 1.636955508721508
0.56  0.35486625317663606 1.6333444853387986
0.57  0.37110751056118507 1.6297712880823627
0.58  0.3867546255504856 1.6262408979248526
0.59  0.40187466076712314 1.6227586774805662
0.6  0.4165284425888972 1.6193304060138267
0.61  0.430751716631954 1.6159623181827008
0.62  0.44458185696045444 1.6126611470678713
0.63  0.4580613157701882 1.609434172004745
0.64  0.4712127231349509 1.6062892717375619
0.65  0.48406549812538424 1.6032349838652922
0.66  0.4966232237418256 1.6002805711187462
0.67  0.5089207316996683 1.5974360959845788
0.68  0.5209637703531141 1.594712504099808
0.69  0.5327691629147143 1.592121718601674
0.7  0.5443487332169867 1.5896767465956565
0.71  0.5557102761103184 1.587391800006397
0.72  0.5668620195764127 1.5852824331889017
0.73  0.5778100484042298 1.5833657003596515
0.74  0.588555976628892 1.5816603365931088
0.75  0.5991108863349467 1.580186967099526
0.76  0.6094747951158911 1.5789683507473145
0.77  0.6196480801028249 1.578029665509831
0.78  0.6296311256299866 1.5773988457999113
0.79  0.6394232142496208 1.5771069848435433
0.8  0.6490209676417745 1.5771888196169934
0.81  0.6584208826245844 1.5776833220730977
0.82  0.6676178879687731 1.5786344291900325
0.83  0.6766058424240893 1.5800919571122505
0.84  0.6853682034556933 1.5821127632369236
0.85  0.6938931746909107 1.584762247695965
0.86  0.7021618006333282 1.5881163275221093
0.87  0.7101479751129209 1.5922640809635265
0.88  0.7178202261068797 1.5973113609456
0.89  0.7251323997331902 1.6033858414053812
0.9  0.732021827435508 1.6106442374289511
0.901  0.7326843929872207 1.6114423349929772
0.902  0.7333417651204077 1.612254412554691
0.903  0.7339938390974222 1.6130806978790717
0.904  0.7346404980089508 1.6139214245683644
0.905  0.7352816218355325 1.614776832277201
0.906  0.7359170897880748 1.6156471669378818
0.907  0.7365467676518184 1.6165326809965046
0.908  0.7371705281261505 1.6174336336603532
0.909  0.737788226257184 1.618350291157568
0.91  0.7383997173419483 1.6192829270093092
0.911  0.7390048562448774 1.6202318223158887
0.912  0.7396034812083138 1.621197266056954
0.913  0.7401954262929954 1.6221795554072003
0.914  0.7407805251366749 1.6231789960681147
0.915  0.7413586002470267 1.6241959026173136
0.916  0.7419294643846924 1.6252305988760045
0.917  0.742492926227586 1.6262834182961232
0.918  0.7430487861292177 1.6273547043684282
0.919  0.7435968324726493 1.6284448110527985
0.92  0.7441368433413117 1.6295541032322078
0.921  0.7446685942566115 1.6306829571923118
0.922  0.7451918423797013 1.631831761127997
0.923  0.7457063420004878 1.633000915679028
0.924  0.7462118252359967 1.6341908344969056
0.925  0.7467080277711972 1.6354019448448933
0.926  0.7471946602398429 1.6366346882340768
0.927  0.747671421147102 1.6378895210976063
0.928  0.748138001673208 1.6391669155063942
0.929  0.7485940700957391 1.6404673599293231
0.93  0.749039286319946 1.6417913600411265
0.931  0.7494732926003137 1.6431394395822005
0.932  0.749895703979018 1.6445121412738486
0.933  0.7503061304976785 1.645910027793994
0.934  0.7507041559039362 1.647333682817928
0.935  0.7510893438516147 1.6487837121296536
0.936  0.7514612356406599 1.6502607448097542
0.937  0.7518193521007942 1.6517654345064188
0.938  0.7521631828519724 1.6532984607966907
0.939  0.7524921988990828 1.6548605306461452
0.94  0.7528058406694615 1.6564523799756703
0.941  0.7531035176006348 1.6580747753453844
0.942  0.7533846077987895 1.659728515766327
0.943  0.7536484578334005 1.6614144346522355
0.944  0.7538943825322724 1.6631334019248691
0.945  0.7541216403262124 1.664886326288032
0.946  0.7543294761603799 1.6666741576868727
0.947  0.7545170736000786 1.6684978899719198
0.948  0.7546835747361177 1.6703585637885872
0.949  0.7548280743420436 1.6722572697163314
0.95  0.7549496111403671 1.6741951516841627
0.951  0.7550471738402201 1.6761734106937047
0.952  0.7551196799731592 1.678193308883253
0.953  0.7551659997095749 1.6802561739731685
0.954  0.7551849083458643 1.682363404136858
0.955  0.7551751332134412 1.6845164733482214
0.956  0.7551353080326001 1.686716937264765
0.957  0.7550639766613029 1.688966439712948
0.958  0.7549595983330653 1.6912667198536042
0.959  0.7548205327915443 1.693619620116965
0.96  0.7546450192109597 1.6960270950109582
0.961  0.7544311923945067 1.6984912209239285
0.962  0.7541770449417549 1.7010142070626093
0.963  0.7538804437512379 1.7035984076913406
0.964  0.7535390947859588 1.706246335866253
0.965  0.7531505440039775 1.7089606788969427
0.966  0.7527121474828963 1.7117443158063295
0.967  0.7522224445960154 1.7146003371155045
0.968  0.7516755601535628 1.7175320673516985
0.969  0.7510704652155148 1.7205430907326011
0.97  0.7503999228251359 1.7236372806188247
0.971  0.7496649706621815 1.7268188334180452
0.972  0.7488593334470647 1.730092307799841
0.973  0.7479784278923267 1.733462670268216
0.974  0.7470172602577821 1.7369353484088332
0.975  0.7459703448905284 1.7405162934489264
0.976  0.7448316642182548 1.7442120542031698
0.977  0.7436122392043173 1.7480298651978403
0.978  0.7422651200165908 1.7519777513998376
0.979  0.740803983525876 1.7560646565709983
0.98  0.98 1.7592700555011467
0.981  0.981 1.760938708921879
0.982  0.982 1.762640596054575
0.983  0.983 1.764378298747812
0.984  0.984 1.7661547898237808
0.985  0.985 1.7679735206110194
0.986  0.9872367350024897 1.7691146931629056
0.987  0.9883203566000917 1.7707988453463421
0.988  0.988346985311989 1.7732342110905757
0.989  0.989869226494155 1.7745032871582302
0.99  0.9915466999266562 1.7759623510290075

==> data/alphaLB_RS_m2.txt <==
# 1:q1  2:q0  3:αLB  4:αUB
0.002 0.003715468538421161 1.9877647469604987 1.8158752665667846
0.004 0.0037267031670006534 1.985465146845817 1.8158745787547672
0.006 0.0037382623793859684 1.9831774320616118 1.8158734323989152
0.008 0.0037493578865519473 1.9809015219351402 1.8158718274954904
0.01 0.003760976548793449 1.9786373366536132 1.8158697640392552
0.012 0.003772440148839335 1.9763847971512618 1.815867242023469
0.014 0.0037841739540765045 1.974143825268523 1.8158642614398814
0.016 0.003795767962208033 1.9719143433636794 1.8158608222787267
0.018 0.003807509109027226 1.9696962747321944 1.8158569245287144
0.02 0.0038191925330965213 1.9674895432307673 1.8158525681770215
0.022 0.003830919042348295 1.9652940736885622 1.8158477532092812
0.024 0.0038427404890717235 1.9631097912548239 1.8158424796095705
0.026 0.0038547050847258955 1.960936622249118 1.8158367473604005
0.028 0.0038666742428282675 1.9587744933242819 1.8158305564426978
0.03 0.00387871371249036 1.956623331973058 1.8158239068357915
0.032 0.0038906753617716948 1.9544830662776123 1.8158167985173967
0.034 0.0039028185600036287 1.9523536253011389 1.8158092314635965
0.036 0.003914967095851136 1.9502349382507913 1.815801205648821
0.038 0.003927175405477972 1.9481269355702593 1.8157927210458307
0.04 0.003939327738801314 1.9460295478802796 1.8157837776256884
0.042 0.003951788907471145 1.9439427068901094 1.8157743753577444
0.044 0.003964181297479081 1.9418663443700606 1.815764514209603
0.046 0.0039765375599954645 1.9398003933663281 1.815754194147106
0.048 0.003989075058758409 1.9377447872024303 1.8157434151343002
0.05 0.004001658117183996 1.9356994597929145 1.8157321771334085
0.052 0.00401430985080652 1.9336643456834834 1.8157204801048044
0.054 0.004026934207897364 1.9316393803280767 1.8157083240069787
0.056 0.00403974382024953 1.929624499334474 1.815695708796506
0.058 0.004052491328565775 1.9276196392658564 1.815682634428015
0.06 0.004065313202350699 1.9256247371090849 1.81566910085415
0.062 0.004079869937628159 1.923639730458907 1.8156551080255359
0.064 0.004091879370065644 1.9216645574619677 1.8156406558907405
0.066 0.004104318464506364 1.9196991568930752 1.8156257443962351
0.068 0.004117436004086791 1.9177434679849197 1.8156103734863553
0.07 0.004131962445484638 1.9157974307228676 1.8155945431032587
0.072 0.004143944987684278 1.913860985529368 1.8155782531868796
0.074 0.004156732019584416 1.9119340732329744 1.815561503674886
0.076 0.0041712277144943105 1.9100166356235977 1.8155442945026348
0.078 0.00418398662555596 1.908108614642606 1.8155266256031215
0.08 0.0041977540181197546 1.9062099527260579 1.8155084969069317
0.082 0.004211149834714793 1.9043205932504723 1.8154899083421925
0.084 0.004224822247112334 1.9024404796758554 1.815470859834517
0.086 0.004238553477234949 1.9005695562896459 1.8154513513069546
0.088 0.004252357974850704 1.8987077676834268 1.8154313826799318
0.09 0.004266368719672426 1.8968550591882072 1.8154109538711993
0.092 0.004280075024832943 1.8950113762509995 1.8153900647957701
0.094 0.0042944198461699066 1.8931766652882862 1.8153687153658633
0.096 0.004308596072082813 1.891350872807168 1.8153469054908384
0.098 0.004321125152145522 1.8895339460270566 1.8153246350771362
0.1 0.004335307149011984 1.8877258327460469 1.8153019040282135
0.102 0.004349952080327154 1.885926480984995 1.815278712244473
0.104 0.004365738596048352 1.8841358391707894 1.815255059623197
0.106 0.004378631524004148 1.8823538566594331 1.815230946058483
0.108 0.0043949030733717335 1.8805804828429606 1.8152063714411637
0.11 0.004408173949373498 1.8788156676981211 1.815181335658739
0.112 0.004424284791132454 1.8770593618935127 1.8151558385953004
0.114 0.0044376264705991725 1.8753115159726943 1.8151298801314497
0.116 0.0044540791065849 1.8735720816543278 1.8151034601442302
0.118 0.0044677460375801975 1.8718410104985839 1.8150765785070364
0.12 0.004483830207986992 1.8701182547748958 1.815049235089535
0.122 0.004499326694828011 1.8684037673196974 1.815021429757585
0.124 0.004516409930805315 1.8666975011596227 1.8149931623731443
0.126 0.004531756231598037 1.864999409702084 1.8149644327941865
0.128 0.004547194305617884 1.8633094470392508 1.8149352408746122
0.13 0.004562706264416725 1.8616275674703098 1.8149055864641512
0.132 0.004576365519276808 1.8599537258904717 1.8148754694082754
0.134 0.004592838161339908 1.8582878774699936 1.814844889548097
0.136 0.004608430536304071 1.8566299777323194 1.8148138467202743
0.138 0.004623501260736413 1.8549799828800142 1.8147823407569121
0.14 0.004640428554769455 1.8533378491718278 1.814750371485454
0.142 0.00465646544643893 1.851703533503004 1.8147179387285854
0.144 0.004672625514525539 1.8500769931018202 1.8146850423041216
0.146 0.004688874624015989 1.8484581854977962 1.8146516820249012
0.148 0.004705487077749872 1.8468470687840781 1.8146178576986745
0.15 0.0047216876720425575 1.8452436013076812 1.814583569127991
0.152 0.004740763593862953 1.8436477418247363 1.8145488161100822
0.154 0.004757522813757334 1.84205944947305 1.8145135984367458
0.156 0.004774413890707157 1.8404786836871945 1.8144779158942232
0.158 0.004791360666657221 1.8389054044503026 1.814441768263079
0.16 0.004808463383446539 1.8373395719766832 1.8144051553180722
0.162 0.004825657858640404 1.8357811469226895 1.8143680768280341
0.164 0.004842975158401065 1.8342300901483937 1.8143305325557317
0.166 0.004860404117544592 1.8326863631013217 1.8142925222577406
0.168 0.004877962950665012 1.8311499275190735 1.814254045684306
0.17 0.004895653796754653 1.8296207453175282 1.8142151025792053
0.172 0.004913437542147738 1.828098778903001 1.8141756926796078
0.174 0.00493134267722416 1.8265839910939357 1.8141358157159324
0.176 0.004949458243814284 1.8250763449985314 1.8140954714116995
0.178 0.0049675986435668415 1.823575803944503 1.8140546594833817
0.18 0.004985913775948711 1.82208233176116 1.8140133796402547
0.182 0.005160384714984039 1.82059594444943 1.813971631584239
0.184 0.005178142758760651 1.819116501449875 1.8139294150097443
0.186 0.005195905492236542 1.8176440205317745 1.8138867296035093
0.188 0.005213800430301183 1.8161784668991845 1.813843575044435
0.19 0.005231712135461301 1.8147198058974874 1.8137999510034202
0.192 0.005249771231233126 1.8132680033955137 1.8137558571431918
0.194 0.005267908574293447 1.8118230253527807 1.8137112931181283
0.196 0.005136601477966981 1.8103847949735359 1.8136662585740877
0.198 0.005155908092728008 1.8089533666299589 1.8136207531482245
0.2 0.005134348790703822 1.8075286660751109 1.8135747764688097
0.202 0.0052141934396210815 1.8061106519451389 1.8135283281550374
0.204 0.005208167500183734 1.8046992990129587 1.8134814078168429
0.206 0.005122865669464837 1.803294597481538 1.8134340150547064
0.208 0.005249610612305337 1.8018964453832742 1.8133861494594525
0.21 0.005281618910398475 1.8005048806916124 1.8133378106120528
0.212 0.005297283571305717 1.799119849075467 1.8132889980834224
0.214 0.005323927345780142 1.7977413198907475 1.8132397114342078
0.216 0.005342893224427164 1.7963692623566478 1.8131899502145783
0.218 0.005385235519433543 1.7950036474182152 1.8131397139640066
0.22 0.005449580017783032 1.7936444494378405 1.813089002211053
0.222 0.0055224368833323625 1.7922916418818402 1.8130378144731376
0.224 0.005588437301437967 1.7909451907051501 1.8129861502563156
0.226 0.005638210118720394 1.7896050579853624 1.8129340090550412
0.228 0.005668591256504567 1.788271209404364 1.8128813903519354
0.23 0.005491985201578647 1.7869435624383803 1.8128282936175426
0.232 0.005515852367683864 1.7856222135110758 1.8127747183100855
0.234 0.005537782864961496 1.7843070742215164 1.812720663875216
0.236 0.005561321521734617 1.7829981168882012 1.8126661297457618
0.238 0.005583857076708373 1.7816953140712979 1.812611115341467
0.24 0.005606567748182862 1.7803986386959247 1.8125556200687294
0.242 0.005629920884047081 1.7791080637574097 1.8124996433203295
0.244 0.005653974966731497 1.7778235626819905 1.8124431844751625
0.246 0.005679192749731597 1.7765451091042892 1.8123862428979551
0.248 0.005702009863686211 1.775272676930348 1.812328817938988
0.25 0.00572850995466707 1.7740062403779753 1.8122709089338018
0.252 0.005753944833049588 1.7727457738795058 1.81221251520291
0.254 0.005780448868919848 1.771491252086089 1.8121536360514945
0.256 0.005808182235358142 1.77024265003364 1.8120942707691066
0.258 0.005829352394924416 1.7689999427711938 1.8120344186293549
0.26 0.005855391709868041 1.7677631060203 1.8119740788895924
0.262 0.0058818957900106635 1.7665321153111233 1.8119132507905933
0.264 0.005908812005140764 1.7653069467568543 1.8118519335562295
0.266 0.005936325413579098 1.764087576582984 1.811790126393137
0.268 0.005964598367919654 1.762873981263475 1.8117278284903782
0.27 0.0059935602742233075 1.7616661374836675 1.8116650390190971
0.272 0.0060234888153209735 1.7604640223355705 1.8116017571321699
0.274 0.006054358203170418 1.7592676130089318 1.8115379819638482
0.276 0.006086256594778132 1.7580768869844818 1.8114737126293956
0.278 0.006119101313093863 1.756891822051451 1.8114089482247198
0.28 0.006153022777716985 1.7557123962541181 1.8113436878259948
0.282 0.0061879122147320545 1.7545385877437008 1.8112779304892785
0.284 0.0062235694288743145 1.7533703749318936 1.8112116752501222
0.286 0.006260181102051851 1.752207736615482 1.8111449211231783
0.288 0.0062974848379760955 1.7510506517146562 1.81107766710179
0.29 0.0063355369566396895 1.7498990993980705 1.8110099121575884
0.292 0.006374110866348175 1.7487530590907658 1.8109416552400661
0.294 0.006413246658441723 1.7476125104368316 1.8108728952761586
0.296 0.006452627480050849 1.7464774332615902 1.8108036311698046
0.298 0.006492483617161789 1.745347807737794 1.8107338618015119
0.3 0.006532627217837128 1.7442236141103156 1.8106635860279021
0.302 0.006573115760993285 1.74310483302819 1.8105928026812605
0.304 0.00661369212844912 1.7419914452173297 1.8105215105690646
0.306 0.006654428131580663 1.7408834317967643 1.810449708473515
0.308 0.0066955258054594465 1.7397807739708175 1.8103773951510511
0.31 0.0067364857151518106 1.7386834532212037 1.8103045693318656
0.312 0.006777740924909625 1.7375914513549 1.8102312297193994
0.314 0.006819090188097509 1.7365047501862343 1.810157374989836
0.316 0.006860669228692437 1.735423332044386 1.8100830037915885
0.318 0.006815141391119891 1.7343471668121313 1.810008114744767
0.32 0.006854557337547206 1.7332762616058621 1.8099327064406474
0.322 0.006868252566356508 1.7322105857582286 1.8098567774411252
0.324 0.0069166880556405025 1.7311501259754132 1.8097803262781604
0.326 0.007028060159682402 1.7300948703419252 1.809703351453214
0.328 0.006999886385613061 1.7290447813279806 1.8096258514366712
0.33 0.007089235577990308 1.727999868104973 1.8095478246672598
0.332 0.00717377428701421 1.7269601052158268 1.8094692695514503
0.334 0.0071805211412067915 1.7259254641873927 1.8093901844628555
0.336 0.007223314548669967 1.724895945489734 1.8093105677416088
0.338 0.007335009041433905 1.7238715388245185 1.8092304176937397
0.34 0.00731598039635995 1.722852199235036 1.8091497325905321
0.342 0.007379804524187862 1.7218379432718809 1.809068510667878
0.344 0.0074432473405641655 1.7208287444796178 1.8089867501256118
0.346 0.007478077354597202 1.7198245844305537 1.808904449126839
0.348 0.007608986956673291 1.7188254678480384 1.80882160579725
0.35 0.007622985971403899 1.717831345532283 1.8087382182244218
0.352 0.007727604816224946 1.7168422402085066 1.8086542844571085
0.354 0.007744151244140756 1.715858105102322 1.8085698025045176
0.356 0.007767230855578418 1.7148789458000673 1.8084847703355753
0.358 0.007842955446493815 1.7139047545838697 1.8083991858781763
0.36 0.007889483233559102 1.7129355063072085 1.808313047018423
0.362 0.007946576184050796 1.7119711940314666 1.808226351599848
0.364 0.007982333856109233 1.7110118010915636 1.8081390974226275
0.366 0.008046543677604582 1.7100573213160022 1.8080512822427754
0.368 0.008099940349209122 1.7091077378581192 1.8079629037713232
0.37 0.008150336102567327 1.7081630398848897 1.8078739596734934
0.372 0.008204345287247236 1.7072232164272756 1.8077844475678475
0.374 0.008260729923831115 1.7062882557959762 1.8076943650254238
0.376 0.008241953546827517 1.7053581446003439 1.8076037095688635
0.378 0.008314820230404172 1.7044328766916543 1.8075124786715115
0.38 0.008389434387790391 1.7035124383369074 1.8074206697565132
0.382 0.008466395797391748 1.702596818917895 1.8073282801958834
0.384 0.008544107837114736 1.7016860079985938 1.8072353073095686
0.386 0.008628309576111829 1.7007799954513745 1.807141748364487
0.388 0.00871364592557245 1.6998787712833205 1.8070476005735525
0.39 0.008802242266780776 1.6989823256912642 1.8069528610946803
0.392 0.008894184232945393 1.6980906491284413 1.8068575270297784
0.394 0.008989840905288302 1.6972037322554963 1.806761595423719
0.396 0.009089899834454688 1.6963215659071476 1.8066650632632881
0.398 0.00919369216217941 1.695444141138549 1.8065679274761242
0.4 0.009300761746287267 1.69457144921507 1.8064701849296307
0.402 0.00941657874580602 1.6937034815993033 1.8063718324298728
0.404 0.009536332193588721 1.6928402299530996 1.8062728667204553
0.406 0.009662505714583818 1.6919816861170067 1.806173284481376
0.408 0.009795215451671717 1.6911278421551743 1.8060730823278661
0.41 0.009935912643910597 1.690278690255982 1.8059722568092018
0.412 0.010083243838316469 1.689434222859107 1.8058708044075027
0.414 0.010243646562617467 1.6885944325443452 1.8057687215365008
0.416 0.010413722747834019 1.6877593120258658 1.8056660045402946
0.418 0.010594123417441807 1.6869288542158651 1.8055626496920796
0.42 0.01079195905054276 1.686103052107083 1.8054586531928487
0.422 0.011003824446332477 1.6852818988185505 1.8053540111700843
0.424 0.011237634146602317 1.684465387553146 1.8052487196764126
0.426 0.011492021565398844 1.68365351155031 1.8051427746882447
0.428 0.011775356693838876 1.6828462639590935 1.805036172104382
0.43 0.012093231269956222 1.6820436379096662 1.8049289077446153
0.432 0.012451752617138743 1.6812456262231428 1.804820977348277
0.434 0.014248860848203565 1.6804523357273915 1.804712376572785
0.436 0.013351733903359194 1.6796634147073233 1.8046031009921515
0.438 0.01393216607135236 1.678879196810341 1.8044931460954712
0.44 0.014655121821065431 1.6780995555874199 1.8043825072853772
0.442 0.015593641420969903 1.6773244746462035 1.8042711798764743
0.444 0.017488010165530324 1.676553935965013 1.8041591590937422
0.446 0.01954203517537887 1.675787873709896 1.8040464400709117
0.448 0.023136961605315816 1.6750261718053567 1.8039330178488107
0.45 0.03763208553779771 1.674268232739605 1.803818887373683
0.452 0.05810810620793329 1.6735118462304204 1.8037040434954779
0.454 0.07399411676297807 1.672755692359478 1.8035884809661058
0.456 0.08757582078250051 1.6719996455919717 1.803472194437669
0.458 0.09930467207865827 1.6712437027936249 1.803355178460656
0.46 0.10981018622757835 1.6704878771596319 1.8032374274821077
0.462 0.11941115932612453 1.6697321857085023 1.8031189358437505
0.464 0.1283105342658859 1.6689766468928011 1.8029996977800966
0.466 0.1366423983351054 1.6682212799070826 1.802879707416509
0.468 0.14450671203379745 1.6674661044353234 1.8027589587672386
0.47 0.15197590245413256 1.666711140543752 1.8026374457334204
0.472 0.15910391332124424 1.6659564086323757 1.802515162101039
0.474 0.1659361714888221 1.6652019294112734 1.8023921015388555
0.476 0.17250715381920212 1.664447723889669 1.802268257596302
0.478 0.17884618081527906 1.663693813371228 1.8021436237013382
0.48 0.18497629796051868 1.6629402194529028 1.8020181931582686
0.482 0.19091804455551314 1.6621869640256763 1.8018919591455242
0.484 0.19668819176215663 1.661434069277005 1.8017649147134067
0.486 0.20230209921351205 1.6606815576935863 1.8016370527817902
0.488 0.20777150676292427 1.6599294520652037 1.8015083661377886
0.49 0.21310802530920708 1.659177775488502 1.8013788474333772
0.492 0.2183215057460438 1.6584265513712297 1.8012484891829752
0.494 0.2234199434135832 1.657675803437101 1.8011172837609923
0.496 0.2284112154815014 1.6569255557300058 1.8009852233993218
0.498 0.23330216396888076 1.6561758326193565 1.8008523001848054
0.5 0.23810385221399663 1.65542665023297 1.8007185060566395
0.502 0.24281135691928227 1.6546780510587258 1.8005838328037518
0.504 0.2474384624711973 1.653930051570751 1.8004482720621195
0.506 0.2519779898427605 1.6531826774906468 1.8003118153120559
0.508 0.2564505776108604 1.6524359548943026 1.8001744538754378
0.51 0.26085240870951715 1.6516899102149485 1.8000361789128994
0.512 0.26518648168827824 1.6509445702485108 1.7998969814209658
0.514 0.26945650431041657 1.65019996215885 1.799756852229149
0.516 0.2736658941386206 1.6494561134847272 1.799615781996992
0.518 0.2778168102365476 1.6487130521464088 1.7994737612110558
0.52 0.2819110051710593 1.6479708064513874 1.799330780181872
0.522 0.28595300492944364 1.647229405098577 1.799186829040831
0.524 0.2899426774016794 1.6464888771900477 1.7990418977370237
0.526 0.2938841301093422 1.6457492522311277 1.7988959760340333
0.528 0.297777659137253 1.6450105601432803 1.7987490535066717
0.53 0.30162612533877586 1.64427283126598 1.7986011195376637
0.532 0.3054317812021 1.643536096366153 1.7984521633142752
0.534 0.30919427974471864 1.6428003866468077 1.7983021738248848
0.536 0.3129172536481545 1.6420657337496227 1.7981511398555121
0.538 0.3165998978159908 1.64133216976782 1.7979990499862717
0.54 0.3202450819284947 1.6405997272489459 1.797845892587787
0.542 0.32385406628984725 1.639868439205369 1.7976916558175333
0.544 0.3274273398665217 1.6391383391218615 1.797536327616129
0.546 0.3309664421481056 1.6384094609624629 1.7973798957035738
0.548 0.33447231516161996 1.6376818391796044 1.7972223475754159
0.55 0.33794616012320905 1.6369555087218242 1.7970636704988672
0.552 0.34138867261603845 1.6362305050427963 1.7969038515088545
0.554 0.3448010147049322 1.63550686410924 1.79674287740401
0.556 0.34818407539158014 1.6347846224103915 1.7965807347426046
0.558 0.35153851628181676 1.6340638169667137 1.7964174098384105
0.56 0.3548649769487753 1.6333444853390158 1.7962528887565048
0.562 0.3581642887255478 1.6326266656377177 1.7960871573090136
0.564 0.36143782355632914 1.6319103965321793 1.795920201050791
0.566 0.3646855093930384 1.6311957172614018 1.7957520052750213
0.568 0.367907814133063 1.63048266764294 1.7955825550087756
0.57 0.3711065075718045 1.6297712880825328 1.7954118350084918
0.572 0.37428341368058754 1.6290616195868126 1.7952398297553895
0.574 0.3774325141317359 1.628353703770004 1.7950665234508199
0.576 0.38056178591769213 1.62764758286873 1.7948919000115484
0.578 0.3836687097718699 1.626943299750446 1.7947159430649782
0.58 0.38675380440752993 1.6262408979251468 1.7945386359442892
0.582 0.38981840051598493 1.6255404215564084 1.794359961683529
0.584 0.39286214512700957 1.6248419154743439 1.7941799030126222
0.586 0.39588552635914814 1.6241454251862426 1.7939984423523252
0.588 0.39888978269255027 1.6234509968885225 1.7938155618090954
0.59 0.4018747995280792 1.6227586774804945 1.7936312431699097
0.592 0.4048404488034752 1.6220685145759806 1.7934454678970062
0.594 0.40778782314071904 1.6213805565159174 1.7932582171225615
0.596 0.41071750806471047 1.6206948523820959 1.7930694716432944
0.598 0.41362884125155197 1.6200114520112363 1.792879211915017
0.6 0.4165234092262824 1.6193304060066758 1.7926874180470933
0.602 0.41940084825234225 1.6186517657548682 1.792494069796864
0.604 0.4222613676923443 1.6179755834380338 1.7922991465639742
0.606 0.42510569943152404 1.6173019120491547 1.792102627384651
0.608 0.4279336477870058 1.6166308054073093 1.7919044909259179
0.61 0.4307461713452667 1.6159623181722675 1.7917047154797372
0.612 0.4335431363519324 1.6152965058608346 1.7915032789570895
0.614 0.43632466615296556 1.6146334248622416 1.7913001588819968
0.616 0.43909147016648 1.6139731324544018 1.7910953323854755
0.618 0.4418435193387869 1.613315686820927 1.7908887761994392
0.62 0.44458108091486126 1.6126611470677472 1.7906804666505274
0.622 0.4473045142743105 1.6120095732405653 1.7904703796538926
0.624 0.45001374254853993 1.6113610263427265 1.7902584907069214
0.626 0.45270933598544766 1.6107155683531422 1.790044774882903
0.628 0.45539153060428467 1.6100732622449418 1.7898292068246464
0.63 0.45806035304431236 1.609434172004495 1.7896117607380466
0.632 0.46071620366814386 1.6087983626505764 1.789392410385596
0.634 0.4633583648351561 1.6081659002546405 1.7891711290798722
0.636 0.4659887838184258 1.6075368519597706 1.7889478896769457
0.638 0.46860657516663146 1.6069112860034933 1.7887226645697842
0.64 0.47121180142799557 1.60628927173725 1.7884954256815961
0.642 0.4738049247204522 1.6056708796486354 1.7882661444591514
0.644 0.4763860516399098 1.6050561813836057 1.788034791866064
0.646 0.4789553017141781 1.6044452497690749 1.787801338376059
0.648 0.4815128795487652 1.6038381588361204 1.787565753966198
0.65 0.48405885254207415 1.6032349838437554 1.787328008110113
0.652 0.4865937532474449 1.6026358013031452 1.787088069771204
0.654 0.48911727698560736 1.602040689002571 1.786845907395836
0.656 0.4916299514859488 1.601449726032802 1.7866014889065407
0.658 0.4941320346413066 1.6008629928133737 1.7863547816952057
0.66 0.4966219324435166 1.6002805711180395 1.786105752616287
0.662 0.49910199156538904 1.5997025441046668 1.785854367980025
0.664 0.5015720633209426 1.5991289963405033 1.7856005935456927
0.666 0.5040305446377026 1.598560013832258 1.7853443945148644
0.668 0.50647995790958 1.5979956840548055 1.7850857355247272
0.67 0.508918745174665 1.5974360959820364 1.7848245806414385
0.672 0.5113475175245318 1.5968813401167017 1.7845608933535295
0.674 0.513766348958648 1.5963315085224885 1.784294636565384
0.676 0.5161746817311365 1.5957866948561603 1.7840257725907793
0.678 0.5185737994496885 1.5952469944008805 1.7837542631465197
0.68 0.520964124559197 1.5947125040999515 1.7834800693461572
0.682 0.5233430238622846 1.5941833225916786 1.7832031516938227
0.684 0.5257148653116652 1.5936595502449757 1.7829234700781769
0.686 0.5280749204922758 1.5931412891961956 1.7826409837664876
0.688 0.5304269142761364 1.5926286433867456 1.7823556513988563
0.69 0.5327703936008951 1.5921217186011165 1.7820674309826046
0.692 0.5351034909707058 1.591620622506988 1.7817762798868342
0.694 0.5374286686991263 1.5911254646950799 1.7814821548371784
0.696 0.5397447619883085 1.5906363567216597 1.7811850119107628
0.698 0.5420507260145295 1.5901534121499716 1.780884806531391
0.7 0.5443495845535291 1.5896767465956627 1.7805814934649815
0.702 0.5466388205182802 1.5892064777704893 1.7802750268152558
0.704 0.5489188899348021 1.588742725529388 1.7799653600197312
0.706 0.5511910820070056 1.5882856119172744 1.7796524458460132
0.708 0.5534547428263413 1.5878352612184758 1.7793362363884122
0.71 0.5557096859175032 1.5873918000066767 1.7790166830649348
0.712 0.5579572471992478 1.5869553571957629 1.7786937366146405
0.714 0.5601957717444559 1.586526064094339 1.7783673470954193
0.716 0.5624250746141469 1.5861040544586422 1.7780374638822072
0.718 0.5646470510054918 1.585689464549151 1.7777040356656573
0.72 0.5668608467113365 1.5852824331885431 1.7773670104513324
0.722 0.5690664382077241 1.5848831018205902 1.7770263355594167
0.724 0.5712639641111246 1.5844916145711583 1.7766819576249977
0.726 0.5734531558453787 1.5841081183113235 1.7763338225989582
0.728 0.5756346288014004 1.5837327627213282 1.77598187574951
0.73 0.5778079811079766 1.5833657003582693 1.7756260616644184
0.732 0.579974381877204 1.5830070867234676 1.775266324253942
0.734 0.5821313142484569 1.582657080334477 1.7749026067545564
0.736 0.5842810939732803 1.5823158427966313 1.7745348517334951
0.738 0.5864231198361238 1.5819835388789296 1.7741630010941585
0.74 0.58855732244268 1.5816603365913329 1.7737869960824426
0.742 0.5906837189718481 1.5813464072645502 1.7734067772940492
0.744 0.592802392133381 1.581041925632491 1.7730222846828196
0.746 0.594912974229044 1.5807470699175519 1.7726334575701708
0.748 0.5970171080845954 1.5804620219176777 1.7722402346556834
0.75 0.5991117840083282 1.580186967098369 1.771842554028912
0.752 0.6011997213557262 1.5799220946852666 1.7714403531824887
0.754 0.6032799924181315 1.5796675977616275 1.7710335690265884
0.756 0.6053526397057286 1.5794236733681575 1.7706221379048352
0.758 0.6074176456293439 1.579190522606679 1.7702059956117375
0.76 0.6094750406727216 1.5789683507472099 1.7697850774117128
0.762 0.6115248235792774 1.5787573673388597 1.7693593180598268
0.764 0.6135675790819207 1.5785577863246762 1.7689286518242948
0.766 0.6156012868918288 1.5783698261601566 1.7684930125108902
0.768 0.6176291420272505 1.5781937099368182 1.7680523334893208
0.77 0.6196477361964916 1.5780296655099106 1.7676065477217076
0.772 0.6216603206406464 1.5778779256303164 1.7671555877932617
0.774 0.6236638918863954 1.5777387280823079 1.7666993859452902
0.776 0.625660546974266 1.577612315825876 1.7662378741106484
0.778 0.6276495795203979 1.5774989371446635 1.7657709839517626
0.78 0.6296309984469376 1.5773988457997556 1.7652986469013827
0.782 0.6316047692788771 1.5773123011892947 1.7648207942061664
0.784 0.6335708825867191 1.5772395685146483 1.764337356973305
0.786 0.6355293483773586 1.5771809189530326 1.7638482662202901
0.788 0.6374797286986924 1.577136629837533 1.7633534529280326
0.79 0.6394228084768696 1.577106984843407 1.7628528480974857
0.792 0.6413581646245332 1.57709227418432 1.7623463828099675
0.794 0.6432857648496398 1.5770927948146902 1.7618339882913756
0.796 0.6452055573405365 1.5771088506418203 1.7613155959805051
0.798 0.6471175144640149 1.577140752746915 1.7607911376016738
0.8 0.649021615743341 1.5771888196159336 1.7602605452419007
0.802 0.6509177887065004 1.5772533773806365 1.7597237514328716
0.804 0.6528060469844459 1.5773347600704886 1.7591806892379505
0.806 0.6546862981325202 1.577433309876112 1.758631292344506
0.808 0.6565584872787429 1.577549377424893 1.7580754951618418
0.81 0.6584226190220298 1.5776833220695083 1.7575132329250407
0.812 0.6602786030822994 1.577835512190219 1.7569444418050406
0.814 0.6621268703252479 1.5780063255118038 1.7563690590252918
0.816 0.6639663867010634 1.5781961494352281 1.7557870229853516
0.818 0.6657969771068405 1.578405381387083 1.7551982733918237
0.82 0.6676196028312432 1.5786344291858243 1.7546027513970526
0.822 0.669433996096054 1.5788837114255176 1.7540003997460092
0.824 0.6712400292737437 1.5791536578814818 1.753391162931848
0.826 0.6730371631540736 1.579444709935671 1.7527749873606913
0.828 0.674825425403862 1.579757321024603 1.7521518215260843
0.83 0.6766050531812329 1.5800919571117502 1.7515216161938354
0.832 0.6783759154193484 1.5804490971855139 1.7508843245977992
0.834 0.6801374952633121 1.5808292337844676 1.7502399026473159
0.836 0.681890089877244 1.5812328735517462 1.7495883091470408
0.838 0.6836335452429404 1.5816605378211146 1.7489295060299659
0.84 0.6853674534128432 1.582112763236756 1.7482634586045944
0.842 0.6870919595173816 1.5825901024082059 1.7475901358169765
0.844 0.6888068961979146 1.5830931246048643 1.7469095105289731
0.846 0.6905120954662906 1.5836224164913626 1.7462215598136142
0.848 0.6922072709163133 1.5841785829075707 1.7455262652689232
0.85 0.6938924494439649 1.5847622476963066 1.7448236133514954
0.852 0.6955673895877196 1.5853740545825958 1.7441135957313634
0.854 0.6972314384568113 1.586014668108488 1.743396209669755
0.856 0.6988853755957792 1.5866847746261048 1.7426714584215555
0.858 0.7005288868147013 1.587385083357594 1.7419393516644577
0.86 0.7021606800594272 1.5881163275230854 1.7411999059570118
0.862 0.703781732705957 1.5888792655414616 1.7404531452279874
0.864 0.705391150953632 1.5896746823169927 1.7396991012997753
0.866 0.7069888637340027 1.5905033906091814 1.7389378144488046
0.868 0.7085749367348972 1.5913662325001292 1.7381693340063513
0.87 0.7101484323194676 1.5922640809645578 1.7373937190034299
0.872 0.711709356030743 1.5931978415508026 1.7366110388639582
0.874 0.7132574279666148 1.59416845418441 1.7358213741508406
0.876 0.7147922801935038 1.5951768951034289 1.7350248173701717
0.878 0.7163131975421086 1.5962241789379419 1.7342214738394273
0.88 0.7178208409702109 1.5973113609458058 1.7334114626262085
0.882 0.719313535513871 1.5984395394221 1.732594917564907
0.884 0.7207926252662343 1.5996098582923104 1.7317719883596432
0.886 0.7222552016705778 1.6008235099143227 1.7309428417828594
0.888 0.7237020083683081 1.6020817381036638 1.7301076629801562
0.89 0.725133016804117 1.6033858414041868 1.7292666568934152
0.892 0.7265471967458592 1.6047371766333633 1.7284200498157583
0.894 0.7279439651202819 1.6061371627238625 1.727568091093826
0.896 0.7293226569366994 1.6075872848959432 1.7267110549948728
0.898 0.7306825888513971 1.6090890991939093 1.7258492427586738
0.9 0.7320230218773149 1.6106442374259875 1.7249829848570166
0.901 0.7326854033531934 1.611442334989978 1.7245483006554756
0.9012 0.732817420148549 1.6116036248963095 1.724461245470168
0.9014 0.732949242666511 1.61176547578826 1.7243741517570912
0.9016 0.7330808527374881 1.6119278894786337 1.7242870199179696
0.9018 0.733212266561648 1.6120908677893486 1.7241998503581772
0.902 0.7333434530813256 1.6122544125515188 1.7241126434867762
0.9022 0.7334744311651517 1.6124185256055592 1.7240253997165442
0.9024 0.7336046873863928 1.6125832088009335 1.7239381194640049
0.9026 0.7337351208272413 1.6127484639971663 1.7238508031494655
0.9028 0.7338653478014779 1.6129142930627105 1.723763451197042
0.903 0.7339953639213651 1.61308069787573 1.7236760640347004
0.9032 0.7341251546618608 1.6132476803239801 1.723588642094283
0.9034 0.7342547155379195 1.613415242304905 1.723501185811545
0.9036 0.7343840836585243 1.6135833857257174 1.72341369562619
0.9038 0.7345132125052944 1.6137521125034235 1.7233261719819017
0.904 0.734642148586013 1.613921424564946 1.7232386153263777
0.9042 0.7347708410592221 1.6140913238471624 1.7231510261113694
0.9044 0.7348993222967158 1.614261812297011 1.7230634047927142
0.9046 0.7350275613707876 1.6144328918715116 1.722975751830369
0.9048 0.7351555982977093 1.6146045645379303 1.7228880676884537
0.905 0.7352833958074886 1.6147768322737224 1.7228003528352767
0.9052 0.7354109798524671 1.6149496970667736 1.722712607743387
0.9054 0.7355383398808375 1.6151231609153134 1.7226248328895954
0.9056 0.7356654662046772 1.6152972258281024 1.7225370287550237
0.9058 0.7357923605411965 1.6154718938244785 1.722449195825139
0.906 0.7359190391260656 1.6156471669344263 1.7223613345897921
0.9062 0.7360454394075439 1.615823047198629 1.722273445543257
0.9064 0.7361716717423847 1.6159995366687057 1.722185529184271
0.9066 0.7362975374924968 1.6161766374069395 1.722097586016075
0.9068 0.7364228778528704 1.6163543514867522 1.7220096165464487
0.907 0.7365483541832284 1.61653268099283 1.7219216212877608
0.9072 0.7366735874619655 1.6167116280206626 1.7218336007570039
0.9074 0.7367986016883583 1.6168911946770865 1.7217455554758354
0.9076 0.7369233802105474 1.6170713830802708 1.7216574859706235
0.9078 0.7370478861761272 1.617252195359772 1.721569392772487
0.908 0.7371721880722736 1.617433633656648 1.7214812764173402
0.9082 0.73729620071455 1.617615700123523 1.721393137445937
0.9084 0.7374200048973173 1.6177983969246976 1.7213049764039117
0.9086 0.7375435723239717 1.6179817262362166 1.7212167938418261
0.9088 0.7376668750666439 1.6181656902459767 1.7211285903152158
0.909 0.7377899423432924 1.6183502911538084 1.7210403663846303
0.9092 0.7379127381057806 1.6185355311715752 1.720952122615689
0.9094 0.7380353053635663 1.6187214125232725 1.7208638595791168
0.9096 0.7381576263631825 1.6189079374450839 1.7207755778507963
0.9098 0.7382796736388034 1.6190951081855316 1.7206872780118185
0.91 0.7384014913786913 1.619282927005541 1.7205989606485241
0.9102 0.7385230310995565 1.6194713961785363 1.72051062635256
0.9104 0.7386443474435758 1.6196605179905486 1.720422275720921
0.9106 0.7387653989360404 1.61985029474032 1.720333909356007
0.9108 0.7388861787471731 1.620040728739363 1.7202455278656654
0.911 0.7390066969325371 1.6202318223121264 1.720157131863249
0.9112 0.7391269693947334 1.620423577796057 1.7200687219676656
0.9114 0.7392469618715124 1.6206159975416987 1.7199802988034285
0.9116 0.7393667074254839 1.6208090839128162 1.7198918630007107
0.9118 0.7394861811641383 1.6210028392864904 1.7198034151953987
0.912 0.7396054078523705 1.6211972660532221 1.719714956029145
0.9122 0.7397243379635259 1.6213923666170365 1.7196264861494244
0.9124 0.7398430092659847 1.6215881433956032 1.7195380062095869
0.9126 0.7399614146934551 1.621784598820355 1.719449516868919
0.9128 0.7400795644917938 1.6219817353365673 1.7193610187926929
0.913 0.7401974150750819 1.6221795554034704 1.7192725126522304
0.9132 0.7403150138280667 1.6223780614944099 1.7191839991249536
0.9134 0.7404323194906223 1.6225772560969118 1.7190954788944537
0.9136 0.7405493743092171 1.622777141712822 1.7190069526505392
0.9138 0.7406661386165005 1.6229777208583973 1.7189184210893027
0.914 0.7407826221425795 1.6231789960644472 1.718829884913181
0.9142 0.7408988189340807 1.6233809698764583 1.7187413448310147
0.9144 0.741014747457807 1.6235836448547016 1.7186528015581104
0.9146 0.7411303917979729 1.6237870235743335 1.7185642558163048
0.9148 0.7412457407914791 1.6239911086255576 1.718475708334028
0.915 0.7413608097167305 1.6241959026137285 1.7183871598463687
0.9152 0.7414755881562859 1.6244014081594689 1.7182986110951355
0.9154 0.7415900617606257 1.624607627898796 1.7182100628289274
0.9156 0.7417041818661838 1.6248145644832481 1.7181215158031988
0.9158 0.7418181670078766 1.6250222205802027 1.7180329707803272
0.916 0.7419317911765757 1.625230598872516 1.7179444285296812
0.9162 0.7420450835008882 1.6254397020591376 1.717855889827688
0.9164 0.7421581211073117 1.6256495328551455 1.7177673554579096
0.9166 0.7422703349610615 1.6258600939914025 1.7176788262111042
0.9168 0.7423827262573869 1.6260713882159306 1.7175903028853063
0.917 0.7424948411865073 1.6262834182924766 1.7175017862858948
0.9172 0.742606640191731 1.6264961870016188 1.7174132772256692
0.9174 0.7427181317603532 1.62670969714069 1.71732477652492
0.9176 0.7428293051893136 1.6269239515238874 1.7172362850115073
0.9178 0.7429401858564288 1.627138952982469 1.7171478035209369
0.918 0.7430507470224308 1.6273547043648486 1.7170593328964376
0.9182 0.7431610047453465 1.6275712085367684 1.7169708739890361
0.9184 0.7432709328734097 1.6277884683814339 1.7168824276576402
0.9186 0.7433805692231357 1.6280064867996873 1.7167939947691158
0.9188 0.7434898505866004 1.6282252667101198 1.7167055761983705
0.919 0.7435988385035041 1.62844481104927 1.7166171728284336
0.9192 0.7437074928519587 1.628665122771744 1.7165287855505396
0.9194 0.7438158529970632 1.6288862048503996 1.7164404152642139
0.9196 0.7439238618792744 1.6291080602764565 1.716352062877354
0.9198 0.744031552991918 1.629330692059742 1.716263729306325
0.92 0.7441389256698554 1.629554103228753 1.7161754154760314
0.9202 0.7442459444405664 1.6297782968308892 1.7160871223200205
0.9204 0.7443526503386051 1.630003275932612 1.715998850780566
0.9206 0.7444589998657606 1.6302290436195692 1.715910601808757
0.9208 0.7445650247155062 1.6304556029968036 1.7158223763645897
0.921 0.7446707423257947 1.6306829571889314 1.7157341754170667
0.9212 0.7447760871824005 1.6309111093402686 1.7156459999442846
0.9214 0.7448810973323065 1.6311400626150436 1.7155578509335285
0.9216 0.7449857625348998 1.6313698201975844 1.715469729381378
0.9218 0.7450900873734474 1.6316003852924639 1.7153816362937941
0.922 0.7451940557563503 1.631831761124682 1.7152935726862224
0.9222 0.7452976707448081 1.6320639509398942 1.7152055395836983
0.9224 0.7454009195750726 1.6322969580045457 1.7151175380209405
0.9226 0.7455038573311711 1.632530785606099 1.7150295690424586
0.9228 0.7456064360401837 1.632765437053177 1.7149416337026582
0.923 0.7457086357292717 1.6330009156757996 1.7148537330659461
0.9232 0.7458104684133522 1.6332372248255393 1.7147658682068323
0.9234 0.745911937194133 1.6334743678757677 1.714678040210045
0.9236 0.7460130773716803 1.633712348221832 1.7145902501706398
0.9238 0.746113813104905 1.6339511692811937 1.7145024991941078
0.924 0.7462141931142802 1.6341908344937375 1.7144147883964882
0.9242 0.7463142149394855 1.6344313473219216 1.71432711890449
0.9244 0.7464138403520666 1.6346727112509507 1.7142394918555945
0.9246 0.7465131068243 1.6349149297890904 1.7141519083981884
0.9248 0.7466119951081643 1.635158006467759 1.7140643696916684
0.925 0.7467105015321734 1.6354019448418313 1.7139768769065713
0.9252 0.7468085771011831 1.6356467484897932 1.7138894312246935
0.9254 0.7469063430674128 1.635892421014086 1.7138020338392101
0.9256 0.7470037049239131 1.6361389660411294 1.7137146859548087
0.9258 0.747099774417589 1.6363863872216677 1.7136273887878102
0.926 0.747196289407928 1.6366346882310994 1.7135401435662978
0.9262 0.7472924732687722 1.6368838727694415 1.7134529515302537
0.9264 0.7473882169707053 1.6371339445618662 1.7133658139316819
0.9266 0.7474844731895341 1.6373849073586904 1.7132787320347505
0.9268 0.7475794204437954 1.637636764935759 1.7131917071159233
0.927 0.7476736087026318 1.637889521094493 1.713104740464098
0.9272 0.7477677605549747 1.6381431796627366 1.7130178333807486
0.9274 0.7478614945653799 1.6383977444941045 1.712930987180063
0.9276 0.7479548200662107 1.6386532194688423 1.7128442031890903
0.9278 0.7480477471213492 1.638909608493931 1.7127574827478829
0.928 0.7481402418336441 1.6391669155033253 1.7126708272096463
0.9282 0.7482323164178479 1.6394251444582404 1.712584237940886
0.9284 0.7483239648280899 1.6396842993474297 1.712497716321567
0.9286 0.7484151931789215 1.6399443841873866 1.7124112637452535
0.9288 0.7485059960317777 1.6402054030227018 1.7123248816192789
0.929 0.7485963773652814 1.640467359926272 1.7122385713648947
0.9292 0.7486862902513352 1.6407302589996007 1.7121523344174339
0.9294 0.7487757920911647 1.6409941043731129 1.712066172226478
0.9296 0.748864851782362 1.6412589002063815 1.7119800862560124
0.9298 0.7489534693620429 1.6415246506884509 1.711894077984598
0.93 0.749041626714322 1.6417913600381107 1.7118081489055454
0.9302 0.7491293518384025 1.6420590325042348 1.7117223005270799
0.9304 0.7492166437100947 1.6423276723660163 1.7116365343725155
0.9306 0.7493034538318677 1.642597283933342 1.711550851980445
0.9308 0.7493898214691801 1.6428678715470362 1.7114652549048963
0.931 0.7494757205195853 1.64313943957921 1.7113797447155352
0.9312 0.7495611469661148 1.6434119924335693 1.7112943229978395
0.9314 0.7496461080069913 1.6436855345457433 1.7112089913532895
0.9316 0.7497306198370436 1.6439600703835742 1.7111237513995552
0.9318 0.7498146417910524 1.6442356044475142 1.7110386047706934
0.932 0.7498982000992165 1.644512141270868 1.7109535531173383
0.9322 0.7499812580010881 1.644789685420193 1.7108685981069027
0.9324 0.7500638482897953 1.6450682414956421 1.7107837414237796
0.9326 0.7501459481341289 1.6453478141312625 1.7106989847695435
0.9328 0.7502275830895047 1.6456284079954138 1.7106143298631624
0.933 0.7503086999393695 1.6459100277910357 1.7105297784412012
0.9332 0.7503893247459171 1.646192678256087 1.7104453322580397
0.9334 0.750469461474684 1.6464763641638966 1.7103609930860908
0.9336 0.7505490861490332 1.6467610903234804 1.7102767627160147
0.9338 0.7506282169517537 1.6470468615799922 1.7101926429569463
0.934 0.7507068294182342 1.6473336828150165 1.7101086356367172
0.9342 0.7507849234259265 1.6476215589470313 1.7100247426020907
0.9344 0.7508624974137148 1.6479104949317689 1.70994096571899
0.9346 0.7509394885114363 1.6482004957625709 1.7098573068727385
0.9348 0.7510159696769008 1.6484915664709043 1.7097737679682954
0.935 0.7510919357831143 1.648783712126652 1.7096903509305086
0.9352 0.7511673866611072 1.649076937838553 1.709607057704348
0.9354 0.7512422745971579 1.6493712487546504 1.7095238902551695
0.9356 0.7513168587991409 1.6496666500628037 1.7094408505689649
0.9358 0.7513903216887946 1.6499631469904958 1.70935794065262
0.936 0.7514636302927028 1.6502607448066282 1.70927516253418
0.9362 0.7515363789070683 1.650559448820485 1.7091925182631122
0.9364 0.751608581445237 1.6508592643830056 1.709110009910585
0.9366 0.7516801945016903 1.651160196887024 1.709027639569736
0.9368 0.7517512709460503 1.6514622517677524 1.7089454093559497
0.937 0.7518217887694062 1.6517654345032649 1.7088633214071545
0.9372 0.7518917054693461 1.652069750614915 1.708781377884095
0.9374 0.7519610840508223 1.6523752056678886 1.7086995809706345
0.9376 0.7520298666614944 1.6526818052716166 1.7086179328740498
0.9378 0.7520980732773968 1.6529895550803289 1.7085364358253334
0.938 0.7521656740381291 1.6532984607935188 1.7084550920794996
0.9382 0.7522326994948998 1.6536085281564674 1.7083739039158996
0.9384 0.7522991142157855 1.6539197629607507 1.7082928736385332
0.9386 0.7523649196897711 1.6542321710447703 1.7082120035763728
0.9388 0.7524301362665232 1.654545758294287 1.7081312960836939
0.939 0.7524947574546342 1.654860530642943 1.708050753540399
0.9392 0.7525587517559281 1.6551764940728066 1.7079703783523648
0.9394 0.7526221264777244 1.655493654614917 1.7078901729517757
0.9396 0.7526848396995769 1.655812018349953 1.7078101397974805
0.9398 0.7527469762071773 1.6561315914086423 1.7077302813753374
0.94 0.7528084562587609 1.6564523799724162 1.7076506001985863
0.9402 0.7528693054606919 1.6567743902740488 1.7075710988082027
0.9404 0.7529295167700158 1.657097628598095 1.7074917797732723
0.9406 0.7529889932931672 1.6574221012816588 1.7074126456913747
0.9408 0.7530479832507755 1.6577478147150702 1.7073336991889605
0.941 0.7531062275344891 1.6580747753421639 1.7072549429217465
0.9412 0.753163706676749 1.6584029896612262 1.7071763795751072
0.9414 0.7532198915915186 1.6587324642257038 1.707098011864482
0.9416 0.7532761435635357 1.6590632056444419 1.7070198425357865
0.9418 0.7533316580034386 1.6593952205828202 1.7069418743658251
0.942 0.7533865454068851 1.6597285157630401 1.7068641101627189
0.9422 0.7534407220327106 1.6600630979651894 1.7067865527663357
0.9424 0.7534950318141796 1.660398974027495 1.7067092050487247
0.9426 0.7535478103476111 1.6607361508473308 1.7066320699145703
0.9428 0.7535999646313579 1.6610746353819708 1.7065551503016394
0.943 0.7536510910399769 1.661414434648914 1.7064784491812381
0.9432 0.753701901711162 1.6617555557275505 1.706401969558695
0.9434 0.7537514890393667 1.6620980057583434 1.7063257144738229
0.9436 0.753800677543734 1.6624417919454393 1.706249687001416
0.9438 0.7538491568457796 1.662786921555961 1.7061738902517345
0.944 0.7538968773323985 1.6631334019214905 1.7060983273710113
0.9442 0.7539438516545254 1.6634812404387531 1.7060230015419633
0.9444 0.7539900878262035 1.663830444570413 1.7059479159843098
0.9446 0.7540355441940196 1.6641810218458568 1.7058730739552992
0.9448 0.7540802464791686 1.6645329798621114 1.7057984787502538
0.945 0.7541241878729561 1.664886326284634 1.7057241337031102
0.9452 0.7541673372544597 1.6652410688481754 1.7056500421869802
0.9454 0.7542097177128946 1.6655972153577043 1.705576207614718
0.9456 0.7542513123183704 1.6659547736892637 1.7055026334394987
0.9458 0.7542921059955908 1.666313751790878 1.7054293231554005
0.946 0.7543320737168091 1.6666741576834876 1.7053562802980093
0.9462 0.7543712616151615 1.667035999461924 1.705283508445026
0.9464 0.7544096428941924 1.6673992852957888 1.7052110112168832
0.9466 0.7544471685232066 1.6677640234304458 1.7051387922773777
0.9468 0.7544838927115942 1.6681302221880854 1.7050668553343196
0.947 0.7545190086611416 1.6684978899685996 1.7049952041401748
0.9472 0.7545540344406616 1.6688670352506938 1.704923842492738
0.9474 0.7545882055460409 1.6692376665929212 1.7048527742358155
0.9476 0.7546221247831447 1.6696097926346507 1.7047820032599061
0.9478 0.7546547630537225 1.6699834220974106 1.7047115335029135
0.948 0.7546863513549573 1.670358563785383 1.704641368950858
0.9482 0.7547170515375956 1.6707352265872675 1.704571513638611
0.9484 0.7547467872094276 1.671113419476729 1.704501971650634
0.9486 0.7547756947387788 1.6714931515141838 1.7044327471217384
0.9488 0.7548036489005132 1.6718744318474295 1.7043638442378624
0.949 0.7548306502554446 1.6722572697131268 1.704295267236847
0.9492 0.7548568413516478 1.672641674437998 1.7042270204092513
0.9494 0.7548820682718336 1.6730276554398527 1.7041591080991576
0.9496 0.754906282539276 1.6734152222290293 1.7040915347050065
0.9498 0.7549296596774514 1.6738043844097459 1.7040243046804537
0.95 0.7549520859382699 1.6741951516809581 1.7039574225352225
0.9502 0.7549735653906751 1.6745875338384753 1.7038908928359933
0.9504 0.7549940783808221 1.674981540775457 1.7038247202073011
0.9506 0.755013623148856 1.6753771824842707 1.7037589093324501
0.9508 0.755032153592648 1.675774469057729 1.7036934649544457
0.951 0.7550496800907157 1.6761734106906103 1.7036283918769541
0.9512 0.7550662609150256 1.6765740176813002 1.7035636949652655
0.9514 0.7550818086991166 1.6769763004321552 1.7034993791472852
0.9516 0.7550963082908149 1.6773802694526943 1.7034354494145538
0.9518 0.755109816760225 1.6777859353600275 1.7033719108232608
0.952 0.755122268025867 1.678193308880634 1.7033087684953083
0.9522 0.7551329745235713 1.678602400851997 1.7032460276193793
0.9524 0.7551439284138142 1.6790132222238876 1.703183693452028
0.9526 0.7551525699475042 1.6794257840610987 1.7031217713187978
0.9528 0.7551607536322003 1.679840097543955 1.7030602666153616
0.953 0.7551686616252861 1.680256173970221 1.7029991848086785
0.9532 0.7551747054659398 1.6806740247570917 1.702938531438185
0.9534 0.755179645054481 1.681093661442956 1.7028783121169964
0.9536 0.7551824346866995 1.6815150956891272 1.7028185325331493
0.9538 0.7551860366478075 1.6819383392818903 1.7027591984508599
0.954 0.755187509969563 1.682363404133972 1.7027003157118061
0.9542 0.7551878731887111 1.6827903022868547 1.7026418902364466
0.9544 0.7551870384008907 1.683219045912453 1.7025839280253605
0.9546 0.7551850888313498 1.6836496473152833 1.7025264351606086
0.9548 0.755181802064006 1.6840821189343145 1.70246941780715
0.955 0.7551775174739311 1.6845164733453508 1.7024128822142488
0.9552 0.7551719925394542 1.6849527232627268 1.7023568347169458
0.9554 0.7551652295073775 1.685390881541996 1.7023012817375465
0.9556 0.7551572520244687 1.6858309611811289 1.702246229787137
0.9558 0.7551475654059489 1.686272975324128 1.7021916854671466
0.956 0.7551377479427615 1.686716937262409 1.7021376554709293
0.9562 0.7551260358347588 1.6871628604370947 1.7020841465853946
0.9564 0.7551130998509311 1.6876107584419795 1.7020311656926548
0.9566 0.755098862761562 1.6880606450254885 1.701978719771736
0.9568 0.7550833191411884 1.688512534093985 1.7019268159002934
0.957 0.7550664737902114 1.6889664397115824 1.7018754612563953
0.9572 0.755048316508725 1.6894223761067952 1.7018246631203289
0.9574 0.7550280513831712 1.6898803576723656 1.7017744288764505
0.9576 0.7550077260708826 1.6903403989689951 1.7017247660150803
0.9578 0.7549849095963269 1.6908025147276788 1.7016756821344377
0.958 0.7549613329401288 1.6912667198525846 1.7016271849426163
0.9582 0.7549363576504958 1.6917330294241844 1.70157928225962
0.9584 0.7549099648545723 1.6922014587020655 1.7015319820194166
0.9586 0.7548830618072593 1.6926720231277308 1.701485292272076
0.9588 0.7548537859333185 1.69314473832757 1.7014392211859226
0.959 0.7548230159866446 1.693619620116674 1.7013937770497571
0.9592 0.7547906474082652 1.6940966845014223 1.7013489682751315
0.9594 0.7547570396229693 1.6945759476820736 1.7013048033986669
0.9596 0.7547219832796567 1.6950574260596496 1.7012612910844318
0.9598 0.754685353622037 1.6955411362337904 1.7012184401263786
0.96 0.7546471658967153 1.6960270950100822 1.7011762594508286
0.9602 0.7546075040433334 1.6965153194026867 1.7011347581190333
0.9604 0.7545662777270629 1.6970058266378785 1.7010939453297773
0.9606 0.7545237671229806 1.6974986341579599 1.7010538304220613
0.9608 0.7544794374107067 1.6979937596248025 1.701014422877836
0.961 0.7544335307663464 1.6984912209238159 1.7009757323248131
0.9612 0.754385122645816 1.6989910361644633 1.7009377685393428
0.9614 0.754336055438834 1.6994932237004436 1.7009005414493514
0.9616 0.7542860569361729 1.6999978021064195 1.7008640611373753
0.9618 0.7542333914736075 1.700504790204299 1.700828337843637
0.962 0.7541794871227541 1.7010142070600562 1.7007933819692356
0.9622 0.7541234800641732 1.7015260719875458 1.7007592040793895
0.9624 0.7540656941586783 1.7020404045555988 1.700725814906751
0.9626 0.7540054762289099 1.7025572245909342 1.700693225354861
0.9628 0.7539443662862945 1.703076552182491 1.7006614465016254
0.963 0.7538823898052849 1.7035984076879738 1.7006304896029225
0.9632 0.7538177694780155 1.7041228117410179 1.7006003660962807
0.9634 0.7537513801229168 1.70464978524649 1.7005710876046733
0.9636 0.7536831300222832 1.7051793493989271 1.7005426659403806
0.9638 0.7536130394801703 1.7057115256801092 1.7005151131089924
0.964 0.7535410760005273 1.7062463358663844 1.7004884413134818
0.9642 0.7534672168163645 1.7067838020287784 1.700462662958404
0.9644 0.7533914521302805 1.7073239465623624 1.7004377906541999
0.9646 0.7533137552165416 1.707866792153876 1.7004138372216229
0.9648 0.7532340970665697 1.708412361818109 1.7003908156962733
0.965 0.7531519422125174 1.7089606788921765 1.7003687393332632
0.9652 0.7530688629372301 1.7095117670464373 1.700347621612006
0.9654 0.7529832364438093 1.7100656502867955 1.700327476241135
0.9656 0.7528955559324557 1.7106223529643771 1.7003083171635591
0.9658 0.7528058177169772 1.7111818997818076 1.7002901585616608
0.966 0.7527140089560072 1.711744315800495 1.7002730148626268
0.9662 0.7526200974065665 1.7123096264477315 1.7002569007439396
0.9664 0.752524019058 1.7128778575253496 1.7002418311390253
0.9666 0.7524257686468517 1.7134490352138774 1.7002278212430464
0.9668 0.7523254367575304 1.7140231860858564 1.7002148865188702
0.967 0.7522228020758261 1.7146003371103515 1.700203042703207
0.9672 0.7521179720325489 1.7151805156593274 1.7001923058129222
0.9674 0.7520108660750385 1.7157637495278681 1.7001826921515282
0.9676 0.7519015271943542 1.7163500669270855 1.7001742183158726
0.9678 0.7517898144027315 1.7169394965053157 1.7001669012030156
0.968 0.7516758219789443 1.7175320673435657 1.7001607580173133
0.9682 0.7515594560590684 1.7181278089849459 1.7001558062777038
0.9684 0.7514406796656793 1.7187267514285747 1.7001520638252232
0.9686 0.7513195229111272 1.7193289251567552 1.7001495488307343
0.9688 0.7511959382446639 1.7199343611059226 1.7001482798028962
0.969 0.7510698189111086 1.7205430907326407 1.7001482755963668
0.9692 0.7509412156047807 1.7211551459876533 1.7001495554202701
0.9694 0.7508101253850414 1.7217705593383978 1.7001521388469059
0.9696 0.7506764033152674 1.7223893637792442 1.7001560458207445
0.9698 0.7505404930825456 1.7230115928442533 1.7001612966676911
0.97 0.7504016304639989 1.7236372806185596 1.700167912104644
0.9702 0.7502601129510946 1.7242664617435157 1.7001759132493528
0.9704 0.7501159015836336 1.7248991714661643 1.7001853216305893
0.9706 0.7499684100708282 1.725535445606494 1.7001961591986452
0.9708 0.7498192757789655 1.7261753205721435 1.700208448336164
0.971 0.7496654968097792 1.726818833417837 1.700222211869322
0.9712 0.7495101852321441 1.7274660218249598 1.700237473079382
0.9714 0.7493520400942169 1.7281169241252685 1.7002542557146108
0.9716 0.7491917995418703 1.7287715793170044 1.7002725840026056
0.9718 0.7490277924607787 1.7294300270814322 1.7002924826630188
0.972 0.7488599624853902 1.7300923077994486 1.700313976920713
0.9722 0.7486899911498253 1.7307584625706312 1.7003370925193588
0.9724 0.7485169470860136 1.7314285332253756 1.7003618557354931
0.9726 0.7483408515786351 1.7321025624276845 1.7003882933930579
0.9728 0.7481615396617729 1.732780593316227 1.7004164328784366
0.973 0.7479791201548973 1.7334626702696148 1.700446302156016
0.9732 0.7477934941648899 1.7341488381768762 1.7004779297842914
0.9734 0.7476046449257789 1.7348391429859695 1.7005113449325282
0.9736 0.7474123930201798 1.7355336309266207 1.7005465773980244
0.9738 0.7472169044887697 1.7362323499683723 1.7005836576239821
0.974 0.7470179814129256 1.7369353483883077 1.7006226167180292
0.9742 0.7468156000611222 1.737642675621087 1.7006634864713934
0.9744 0.7466099745692134 1.7383543819241305 1.7007062993788014
0.9746 0.7464012629709471 1.7390705186203024 1.700751088659086
0.9748 0.7461879359751409 1.7397911380145243 1.7007978882765669
0.975 0.7459715249866457 1.740516293449254 1.7008467329632273
0.9752 0.7457511864492644 1.7412460393259628 1.70089765824173
0.9754 0.7455270949025922 1.7419804311398244 1.7009507004492919
0.9756 0.7452992609037639 1.7427195255094055 1.701005896762483
0.9758 0.745067695549723 1.7434633802093116 1.7010632852229768
0.976 0.7448323374195145 1.7442120542017092 1.701122904764294
0.9762 0.7445929177707663 1.7449656076771702 1.7011847952396044
0.9764 0.7443496067275229 1.7457241020820007 1.7012489974506133
0.9766 0.7441021728874369 1.7464876001694782 1.7013155531776016
0.9768 0.7438506350130316 1.7472561660025079 1.7013845052106726
0.977 0.7435949502064421 1.7480298650515567 1.701455897382259
0.9772 0.7433350701026459 1.7488087641908012 1.7015297746009574
0.9774 0.7430710610857714 1.7495929317588457 1.7016061828867546
0.9776 0.7428023931527695 1.7503824376017414 1.7016851694077124
0.9778 0.7425294038864041 1.751177353121905 1.7017667825181886
0.978 0.7422519986293369 1.751977751320417 1.7018510717986743
0.9782 0.7419700060945615 1.7527837068580512 1.7019380880973254
0.9784 0.7416843498909327 1.7535952960953336 1.7020278835732767
0.9786 0.7413921579583297 1.7544125971749711 1.7021205117418368
0.9788 0.7410960051591853 1.7552356900429031 1.7022160275216598
0.979 0.7407950265402906 1.7560646565323081 1.7023144872840021
0.9792 0.7404891690593837 1.7568995804201049 1.7024159489041635
0.9794 0.7401782315534473 1.7577405474949426 1.7025204718152618
0.9796 0.7398622744044157 1.7585876456185379 1.7026281170644317
0.9798 0.9799431786358359 1.7589364654572643 1.7027389473716055
0.98 0.9802022940844265 1.759262537405505 1.7028530271910212
0.9802 0.9804592610491778 1.7595884788327285 1.7029704227755968
0.9804 0.9807141579732948 1.759914319644724 1.7030912022443536
0.9806 0.980967016221285 1.7602400895772454 1.703215435653037
0.9808 0.9812179619270711 1.7605658182144654 1.70334319506816
0.981 0.9814670172857612 1.7608915350090135 1.7034745546446328
0.9812 0.9817142388314793 1.7612172692960684 1.7036095907072153
0.9814 0.9819596850925171 1.761543050307775 1.703748381836012
0.9816 0.9822034855162977 1.7618689071828015 1.7038910089562609
0.9818 0.9824456340183771 1.7621948689799687 1.7040375554326717
0.982 0.982686168852749 1.762520964600697 1.7041881071343417
0.9822 0.9829251745212886 1.762847223195668 1.70434275271039
0.9824 0.9831626945224787 1.763173673365656 1.7045015833571093
0.9826 0.9833987666010265 1.7635003439615973 1.704664693276199
0.9828 0.9836334705408039 1.7638272636796117 1.7048321796252448
0.983 0.9838668233778767 1.7641544611342281 1.7050041426803748
0.9832 0.9840988825632845 1.7644819648470527 1.7051806859716927
0.9834 0.9843296870806132 1.7648098032320154 1.7053619164262293
0.9836 0.984559303578085 1.7651380045752303 1.705547944518898
0.9838 0.9847877354958761 1.7654665970123513 1.705738884432045
0.984 0.9850151282871239 1.7657956084937803 1.7059348542241481
0.9842 0.9852413683513764 1.7661250667575223 1.7061359760083528
0.9844 0.9854666236111385 1.7664549992749905 1.7063423761415042
0.9846 0.9856908836241708 1.7667854332080495 1.7065541854244741
0.9848 0.9859141907921862 1.767116395344811 1.7067715393145777
0.985 0.9861365889709065 1.7674479120299842 1.7069945781509916
0.9852 0.986358123202134 1.7677800090828995 1.7072234473941563
0.9854 0.9865788995091204 1.768112711699352 1.7074582978802062
0.9856 0.9867988559391372 1.768446044348486 1.7076992860916065
0.9858 0.9870180592789225 1.7687800306348567 1.7079465744452607
0.986 0.9872365939136214 1.769114693154056 1.7082003315994636
0.9862 0.9874545066018482 1.7694500533208353 1.708460732781229
0.9864 0.9876717862680469 1.7697861311697631 1.7087279601356515
0.9866 0.9878885284718468 1.7701229451225493 1.7090022030991199
0.9868 0.9881047558430545 1.7704605117223031 1.7092836587983915
0.987 0.9883205381687614 1.7707988453222412 1.7095725324777349
0.9872 0.9885359085261963 1.7711379577240234 1.7098690379565695
0.9874 0.9887509393713297 1.7714778577571921 1.7101733981202727
0.9876 0.9889656682796574 1.7718185507933086 1.710485845447141
0.9878 0.9891801611912103 1.772160038165185 1.7108066225747622
0.988 0.9893944923635353 1.7725023164984874 1.71113598290944
0.9882 0.9896087196146498 1.7728453769195323 1.711474191282717
0.9884 0.9898229136027481 1.7731892041210084 1.7118215246594788
0.9886 0.990037157794486 1.7735337752553475 1.7121782729026236
0.9888 0.9902515358454186 1.7738790586182145 1.7125447395999176
0.989 0.9904661462990897 1.7742250120750656 1.712921242959239
0.9892 0.9906810871906223 1.7745715811714964 1.7133081167792248
0.9894 0.9908964681303596 1.7749186968507575 1.7137057115031622
0.9896 0.9911124345205083 1.7752662726800572 1.7141143953649576
0.9898 0.991329114602677 1.7756142014577885 1.7145345556371308
0.99 0.9915466765323069 1.7759623510305265 1.7149665999920864
0.9902 0.991765312099053 1.7763105590944743 1.7154109579893688
0.9904 0.9919852390858872 1.7766586266733677 1.715868082703402
0.9906 0.9922067173526712 1.7770063098505577 1.716338452508098
0.9908 0.9924300529471342 1.7773533091649423 1.7168225730371327
0.991 0.9926556271595538 1.7776992558299856 1.7173209793413164
0.9912 0.9928838642070638 1.7780436935554524 1.717834238267664
0.9914 0.993115315232276 1.7783860541572405 1.7183629510885432
0.9916 0.9933507308277499 1.7787256241938896 1.718907756413446
0.9918 0.9935909645343559 1.7790614983164268 1.7194693334212832
0.992 0.9938372105011798 1.779392512380665 1.7200484054570846
0.9922 0.994091056338228 1.779717144855386 1.7206457440442684
0.9924 0.9943546836408786 1.7800333671725173 1.7212621733723528
0.9926 0.9946311324609073 1.7803384105969275 1.7218985753303786
0.9928 0.9949245368488829 1.7806284007535158 1.7225558951688873
0.993 0.9952397703475271 1.7808978272913492 1.723235147888554
0.9932 0.9955782784337526 1.7811391109925334 1.7239374254720718
0.9934 0.9959225107217982 1.781344003357116 1.7246639050986472
0.9936 0.9962297736556508 1.7815093034734886 1.7254158585083794
0.9938 0.9964796874739058 1.7816433010950472 1.7261946627184248
0.994 0.9966838476128996 1.781754662667898 1.7270018123359796
0.9942 0.9968579894372979 1.7818536315563593 1.7278389337672009
0.9944 0.9970125737297193 1.7819463802248587 1.7287078016895485
0.9946 0.9971538525533213 1.7820379341494919 1.7296103582419438
0.9948 0.9972856912488094 1.7821323807647111 1.7305487354987643
0.995 0.9974105613277252 1.7822332285812488 1.7315252819379465
0.9952 0.997530155358513 1.7823436441931557 1.7325425938019663
0.9954 0.9976456744725603 1.7824666085555998 1.733603552498896
0.9956 0.9977579825296203 1.7826050381358587 1.7347113695218057
0.9958 0.9978677053454508 1.7827618829688676 1.7358696408109988
0.996 0.9979754062258087 1.782940196495263 1.7370824130925324
0.9962 0.9980814955732928 1.7831431942052265 1.7383542655685682
0.9964 0.9981862378075035 1.7833743311203325 1.7396904115172818
0.9968 0.9983927548601943 1.78393660862003 1.7425804086898113
0.997 0.9984949161694271 1.7842767359971858 1.744149193171023
0.9972 0.9985965265283472 1.7846632745994466 1.7458126221246673
0.9974 0.998697727207803 1.7851026717510545 1.7475819131003196
0.9976 0.9987969067190631 1.7856059124466725 1.7494705557235735
0.9978 0.9988978863739689 1.786175379045084 1.7514950022295663
0.998 0.999 1.7868268645047056 1.7536756516866787
0.9982 0.9991 1.787572158311562 1.7560382960475376
0.9984 0.9992 1.788432039078671 1.7586163230108294
0.9986 0.9993000000000001 1.7894311125589135 1.7614542224566727
0.9988 0.9994000000000001 1.7906035164610696 1.7646134806731448
0.999 0.9995 1.7919988140569816 1.7681832034831177
0.9992 0.9996 1.793694066801795 1.7723011194544938
0.9994 0.9997 1.7958206525428968 1.7772008717718797
0.9996 0.9998 1.7986383908134609 1.7833420019432444
0.9998 0.9999 1.8028298135707608 1.7919234290044626
1 1 1.81588 1.81588



==> data/alphaLB_RS_spanq0.txt <==
# 1:q1  2:q0  3:αLB
0.9 0.0 4.0
0.9 0.01 1.6720058634455228
0.9 0.02 1.6719555122969156
0.9 0.03 1.6718716086273369
0.9 0.04 1.6717541748549185
0.9 0.05 1.6716032425592084
0.9 0.06 1.6714188525600018
0.9 0.07 1.6712010551853362
0.9 0.08 1.6709499104721168
0.9 0.09 1.6706654884786947
0.9 0.1 1.6703478696233072
0.9 0.11 1.6699971450780342
0.9 0.12 1.6696134172134027
0.9 0.13 1.6691968001085067
0.9 0.14 1.668747420105946
0.9 0.15 1.6682654164424169
0.9 0.16 1.667750941934665
0.9 0.17 1.6672041637432613
0.9 0.18 1.6666252642045827
0.9 0.19 1.666014441745635
0.9 0.2 1.6653719118820773
0.9 0.21 1.6646979083077882
0.9 0.22 1.6639926840816586
0.9 0.23 1.6632565129197499
0.9 0.24 1.6624896905996418
0.9 0.25 1.6616925364881205
0.9 0.26 1.6608653952001986
0.9 0.27 1.6600086384016854
0.9 0.28 1.659122666766397
0.9 0.29 1.658207912101874
0.9 0.3 1.6572648396587555
0.9 0.31 1.656293950638496
0.9 0.32 1.6552957849188865
0.9 0.33 1.6542709240167799
0.9 0.34 1.6532199943082255
0.9 0.35 1.6521436705332708
0.9 0.36 1.6510426796088862
0.9 0.37 1.6499178047821026
0.9 0.38 1.6487698901545642
0.9 0.39 1.647599845615673
0.9 0.4 1.6464086522246506
0.9 0.41 1.6451973680866334
0.9 0.42 1.6439671347718452
0.9 0.43 1.6427191843346225
0.9 0.44 1.6414548469936319
0.9 0.45 1.6401755595426395
0.9 0.46 1.6388828745685655
0.9 0.47 1.637578470563729
0.9 0.48 1.6362641630281007
0.9 0.49 1.6349419166700343
0.9 0.5 1.633613858825895
0.9 0.51 1.6322822942350055
0.9 0.52 1.6309497213217143
0.9 0.53 1.629618850156423
0.9 0.54 1.6282926222886096
0.9 0.55 1.6269742326685521
0.9 0.56 1.6256671539040928
0.9 0.57 1.6243751631292955
0.9 0.58 1.6231023717989805
0.9 0.59 1.6218532587658276
0.9 0.6 1.620632707044896
0.9 0.61 1.619446044727666
0.9 0.62 1.6182990905747414
0.9 0.63 1.617198204894663
0.9 0.64 1.616150346412419
0.9 0.65 1.6151631359450596
0.9 0.66 1.6142449278465274
0.9 0.67 1.6134048903635574
0.9 0.68 1.6126530962789816
0.9 0.69 1.6120006255302661
0.9 0.7 1.611459681914857
0.9 0.71 1.6110437265892834
0.9 0.72 1.610767631925277
0.9 0.73 1.6106478605494814
0.9 0.74 1.610702676302929
0.9 0.75 1.6109523968015402
0.9 0.76 1.6114197019159164
0.9 0.77 1.612130019924814
0.9 0.78 1.6131120252430484
0.9 0.79 1.6143983018368986
0.9 0.8 1.616026260747439
0.9 0.81 1.6180394596681897
0.9 0.82 1.6204895784618798
0.9 0.83 1.623439498825144
0.9 0.84 1.6269683061489586
0.9 0.85 1.631179768385204
0.9 0.86 1.636217400455081
0.9 0.87 1.6422927397876714
0.9 0.88 1.6497421388282545
0.9 0.89 1.6591510375982086
0.9 0.9 1.6716548106866829
# 1:q1  2:q0  3:αLB
0.95 0.0 0.0
0.95 0.01 1.731956900242293
0.95 0.02 1.731910669161092
0.95 0.03 1.731833633052128
0.95 0.04 1.7317258155789628
0.95 0.05 1.731587250004944
0.95 0.06 1.7314179793146758
0.95 0.07 1.7312180564049515
0.95 0.08 1.7309875442896225
0.95 0.09 1.73072651637314
0.95 0.1 1.7304350567410134
0.95 0.11 1.7301132605076424
0.95 0.12 1.729761234207594
0.95 0.13 1.7293790962367126
0.95 0.14 1.7289669773415905
0.95 0.15 1.7285250211595273
0.95 0.16 1.7280533848196702
0.95 0.17 1.727552239596337
0.95 0.18 1.7270217716283809
0.95 0.19 1.7264621827012998
0.95 0.2 1.7258736910985937
0.95 0.21 1.7252565325297298
0.95 0.22 1.7246109611316813
0.95 0.23 1.7239372505590973
0.95 0.24 1.7232356951601098
0.95 0.25 1.722506611250683
0.95 0.26 1.7217503384906003
0.95 0.27 1.7209672413682928
0.95 0.28 1.720157710806527
0.95 0.29 1.7193221658940232
0.95 0.3 1.7184610557535467
0.95 0.31 1.7175748615583715
0.95 0.32 1.716664098707851
0.95 0.33 1.7157293191741048
0.95 0.34 1.7147711140341846
0.95 0.35 1.713790116202701
0.95 0.36 1.7127870033801107
0.95 0.37 1.71176250123579
0.95 0.38 1.7107173868429064
0.95 0.39 1.709652492388628
0.95 0.4 1.7085687091792214
0.95 0.41 1.7074669919666385
0.95 0.42 1.7063483636224717
0.95 0.43 1.705213920187414
0.95 0.44 1.704064836328193
0.95 0.45 1.70290237123414
0.95 0.46 1.7017278749909286
0.95 0.47 1.7005427954686856
0.95 0.48 1.69934868576619
0.95 0.49 1.6981472122557055
0.95 0.5 1.6969401632739396
0.95 0.51 1.6957294585092402
0.95 0.52 1.6945171591350894
0.95 0.53 1.693305478743961
0.95 0.54 1.692096795134165
0.95 0.55 1.6908936630046858
0.95 0.56 1.6896988276093245
0.95 0.57 1.6885152394206782
0.95 0.58 1.6873460698454272
0.95 0.59 1.6861947280269958
0.95 0.6 1.6850648787535474
0.95 0.61 1.6839604614729835
0.95 0.62 1.6828857103866188
0.95 0.63 1.6818451755561368
0.95 0.64 1.6808437449073634
0.95 0.65 1.6798866669459238
0.95 0.66 1.6789795739107294
0.95 0.67 1.678128504973228
0.95 0.68 1.6773399289383666
0.95 0.69 1.6766207657074976
0.95 0.7 1.6759784055119158
0.95 0.71 1.6754207246093626
0.95 0.72 1.6749560957369316
0.95 0.73 1.6745933911216382
0.95 0.74 1.6743419752497464
0.95 0.75 1.6742116838816594
0.95 0.76 1.6742127849783133
0.95 0.77 1.6743559163086168
0.95 0.78 1.6746519936222661
0.95 0.79 1.6751120825707642
0.95 0.8 1.6757472273812375
0.95 0.81 1.67656823025407
0.95 0.82 1.6775853786883415
0.95 0.83 1.6788081254404266
0.95 0.84 1.680244741179625
0.95 0.85 1.6819019896637215
0.95 0.86 1.6837849317568474
0.95 0.87 1.6858970723982112
0.95 0.88 1.6882412762578103
0.95 0.89 1.690822316628137
0.95 0.9 1.693652909413656
0.95 0.91 1.6967675583152164
0.95 0.92 1.7002556203349986
0.95 0.93 1.7043489386806459
0.95 0.94 1.70970088823125
0.95 0.95 1.7185993877675136
# 1:q1  2:q0  3:αLB
0.99 0.0 -32.0
0.99 0.01 1.852156016425386
0.99 0.02 1.852119445672117
0.99 0.03 1.8520585160350382
0.99 0.04 1.8519732598771221
0.99 0.05 1.8518637227153223
0.99 0.06 1.8517299632793416
0.99 0.07 1.8515720537269578
0.99 0.08 1.8513900798577765
0.99 0.09 1.8511841413777772
0.99 0.1 1.8509543522100251
0.99 0.11 1.8507008408380112
0.99 0.12 1.8504237507135122
0.99 0.13 1.8501232406980794
0.99 0.14 1.8497994855594966
0.99 0.15 1.8494526765187205
0.99 0.16 1.849083021847045
0.99 0.17 1.8486907475270964
0.99 0.18 1.8482760979634114
0.99 0.19 1.847839336759117
0.99 0.2 1.8473807475568285
0.99 0.21 1.8469006349462975
0.99 0.22 1.8463993254417181
0.99 0.23 1.8458771685398456
0.99 0.24 1.8453345378511137
0.99 0.25 1.8447718323196574
0.99 0.26 1.844189477530961
0.99 0.27 1.8435879271131528
0.99 0.28 1.8429676642391577
0.99 0.29 1.8423292032347138
0.99 0.3 1.8416730912984385
0.99 0.31 1.84099991034236
0.99 0.32 1.8403102789577006
0.99 0.33 1.8396048545153691
0.99 0.34 1.838884335409467
0.99 0.35 1.838149463450831
0.99 0.36 1.8374010264212215
0.99 0.37 1.8366398607969288
0.99 0.38 1.8358668546503942
0.99 0.39 1.8350829507421482
0.99 0.4 1.8342891498114766
0.99 0.41 1.833486514077101
0.99 0.42 1.8326761709575374
0.99 0.43 1.831859317022421
0.99 0.44 1.831037222183786
0.99 0.45 1.8302112341363774
0.99 0.46 1.8293827830558085
0.99 0.47 1.8285533865599521
0.99 0.48 1.8277246549386637
0.99 0.49 1.826898296652933
0.99 0.5 1.8260761241012333
0.99 0.51 1.825260059644423
0.99 0.52 1.8244521418769288
0.99 0.53 1.8236545321197746
0.99 0.54 1.8228695211033097
0.99 0.55 1.8220995357918963
0.99 0.56 1.821347146286887
0.99 0.57 1.8206150727218278
0.99 0.58 1.819906192036091
0.99 0.59 1.8192235444802713
0.99 0.6 1.818570339662875
0.99 0.61 1.8179499618945774
0.99 0.62 1.81736597452034
0.99 0.63 1.8168221228455164
0.99 0.64 1.8163223351604993
0.99 0.65 1.8158707212379133
0.99 0.66 1.815471567518434
0.99 0.67 1.8151293280016148
0.99 0.68 1.8148486096128522
0.99 0.69 1.8146341505124068
0.99 0.7 1.8144907894344706
0.99 0.71 1.8144234236783574
0.99 0.72 1.8144369527978153
0.99 0.73 1.8145362043263151
0.99 0.74 1.81472583700611
0.99 0.75 1.8150102159250907
0.99 0.76 1.8153932526666168
0.99 0.77 1.8158782020010653
0.99 0.78 1.8164674047379976
0.99 0.79 1.8171619640521834
0.99 0.8 1.817961339812554
0.99 0.81 1.8188628420655277
0.99 0.82 1.819861000664938
0.99 0.83 1.820946782767797
0.99 0.84 1.8221066228820966
0.99 0.85 1.8233212200732938
0.99 0.86 1.8245640412194317
0.99 0.87 1.825799442654466
0.99 0.88 1.8269802748257038
0.99 0.89 1.8280447453687587
0.99 0.9 1.8289121453886106
0.99 0.91 1.8294767131160266
0.99 0.92 1.829598259537022
0.99 0.93 1.8290868714688613
0.99 0.94 1.8276762331549217
0.99 0.95 1.824973694419035
0.99 0.96 1.8203583978166917
0.99 0.97 1.8127471481426287
0.99 0.98 1.799961490059224
0.99 0.99 1.777873325523356
# 1:q1  2:q0  3:αLB
0.5 0.0 -1.0
0.5 0.01 1.6568502488993435
0.5 0.02 1.6568360049026885
0.5 0.03 1.6568124064049738
0.5 0.04 1.656779666507382
0.5 0.05 1.6567380853148188
0.5 0.06 1.6566880517197864
0.5 0.07 1.6566300457041503
0.5 0.08 1.6565646412259885
0.5 0.09 1.6564925096861471
0.5 0.1 1.6564144240232184
0.5 0.11 1.6563312634780762
0.5 0.12 1.6562440190756331
0.5 0.13 1.6561537998849485
0.5 0.14 1.6560618401247267
0.5 0.15 1.6559695071942562
0.5 0.16 1.6558783107184643
0.5 0.17 1.655789912715661
0.5 0.18 1.6557061390055017
0.5 0.19 1.655628991998938
0.5 0.2 1.6555606650283543
0.5 0.21 1.655503558404062
0.5 0.22 1.655460297408902
0.5 0.23 1.6554337524783944
0.5 0.24 1.655427061849385
0.5 0.25 1.6554436570097684
0.5 0.26 1.6554872913308183
0.5 0.27 1.6555620723315263
0.5 0.28 1.6556724980962316
0.5 0.29 1.6558234984578521
0.5 0.3 1.6560204816660247
0.5 0.31 1.656269387387105
0.5 0.32 1.6565767470378594
0.5 0.33 1.6569497526407506
0.5 0.34 1.6573963356148271
0.5 0.35 1.657925257190627
0.5 0.36 1.6585462124743484
0.5 0.37 1.6592699505969986
0.5 0.38 1.6601084138916622
0.5 0.39 1.661074899667696
0.5 0.4 1.6621842489257772
0.5 0.41 1.663453067322896
0.5 0.42 1.6648999848977228
0.5 0.43 1.666545962569639
0.5 0.44 1.66841465530242
0.5 0.45 1.6705328441726142
0.5 0.46 1.6729309525110303
0.5 0.47 1.6756436649171298
0.5 0.48 1.6787106724015282
0.5 0.49 1.6821775722741543
0.5 0.5 1.6860969576412888


==> data/alphaLB_grid2dA_n10.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5  0.2 0.2 0.2 0.2  1.655560677222267
0.6  0.4 0.4 0.4 0.4  1.6194245709591295
0.7  0.5 0.5 0.5 0.5  1.590753530141698
0.8  0.6 0.6 0.6 0.6  1.5789602536310725
0.9  0.7 0.7 0.7 0.7  1.6114596837993675
0.91  0.7 0.7 0.7 0.7  1.6203989406437345
0.92  0.7 0.7 0.7 0.7  1.6309514002975007
0.93  0.7 0.7 0.7 0.7  1.6434180081398848
0.94  0.7 0.7 0.7 0.7  1.6582207400839264
0.95  0.8 0.8 0.8 0.8  1.675747229194288
0.96  0.8 0.8 0.8 0.8  1.6974413613874322
0.97  0.7 0.7 0.7 0.7  1.7249069538958903
0.98  0.7 0.7 0.7 0.7  1.7609967510478453
0.99  0.7 0.7 0.7 0.7  1.8144907948128015
1.0  0.0 0.0 0.0 0.0  Inf


==> data/alphaLB_grid2dA_n100.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5 0.24 0.24 0.24 0.24 1.655427070285807
0.52 0.28 0.28 0.28 0.28 1.6479713955396997
0.54 0.32 0.32 0.32 0.32 1.640599744998601
0.56 0.35 0.35 0.35 0.35 1.6333505546025766
0.58 0.39 0.39 0.39 0.39 1.6262442632377923
0.6 0.42 0.42 0.42 0.42 1.619334941237673
0.62 0.44 0.44 0.44 0.44 1.6126699167922327
0.64 0.47 0.47 0.47 0.47 1.606289980345408
0.66 0.5 0.5 0.5 0.5 1.6002868376801105
0.68 0.52 0.52 0.52 0.52 1.594713060693082
0.7 0.54 0.54 0.54 0.54 1.5896889519088355
0.72 0.57 0.57 0.57 0.57 1.5852895629027557
0.74 0.59 0.59 0.59 0.59 1.5816619460953705
0.76 0.61 0.61 0.61 0.61 1.5789685784009901
0.78 0.63 0.63 0.63 0.63 1.5773989651889375
0.8 0.65 0.65 0.65 0.65 1.5771896875651519
0.82 0.67 0.67 0.67 0.67 1.5786397533688352
0.84 0.69 0.69 0.69 0.69 1.5821334778274658
0.86 0.7 0.7 0.7 0.7 1.5881207168486782
0.88 0.72 0.72 0.72 0.72 1.5973158195168908
0.9 0.73 0.73 0.73 0.73 1.6106478622493121
0.902 0.73 0.73 0.73 0.73 1.6122642031843453
0.904 0.73 0.73 0.73 0.73 1.6139400967299804
0.906 0.74 0.74 0.74 0.74 1.6156619647092774
0.908 0.74 0.74 0.74 0.74 1.617440657630668
0.91 0.74 0.74 0.74 0.74 1.619285146913551
0.912 0.74 0.74 0.74 0.74 1.6211974014913964
0.914 0.74 0.74 0.74 0.74 1.6231795165063592
0.916 0.74 0.74 0.74 0.74 1.6252337236376202
0.918 0.74 0.74 0.74 0.74 1.6273624025809075
0.92 0.74 0.74 0.74 0.74 1.6295680937923478
0.922 0.75 0.75 0.75 0.75 1.631851008627738
0.924 0.75 0.75 0.75 0.75 1.634202620074338
0.926 0.75 0.75 0.75 0.75 1.6366410620399898
0.928 0.75 0.75 0.75 0.75 1.639169683448209
0.93 0.75 0.75 0.75 0.75 1.641792086277646
0.932 0.75 0.75 0.75 0.75 1.6445121512288292
0.934 0.75 0.75 0.75 0.75 1.647334066853774
0.936 0.75 0.75 0.75 0.75 1.650262362733553
0.938 0.75 0.75 0.75 0.75 1.6533019474100272
0.94 0.75 0.75 0.75 0.75 1.6564581519280948
0.942 0.75 0.75 0.75 0.75 1.6597367800327323
0.944 0.75 0.75 0.75 0.75 1.6631441663026154
0.946 0.75 0.75 0.75 0.75 1.6666872438040004
0.948 0.75 0.75 0.75 0.75 1.6703736232349709
0.95 0.75 0.75 0.75 0.75 1.6742116860315266
0.952 0.76 0.76 0.76 0.76 1.6782094850829221
0.954 0.76 0.76 0.76 0.76 1.6823788673019116
0.956 0.76 0.76 0.76 0.76 1.6867324314915295
0.958 0.75 0.75 0.75 0.75 1.6912821783681937
0.96 0.75 0.75 0.75 0.75 1.6960404046548985
0.962 0.75 0.75 0.75 0.75 1.7010247683113116
0.964 0.75 0.75 0.75 0.75 1.706253773132331
0.966 0.75 0.75 0.75 0.75 1.7117486000583515
0.968 0.75 0.75 0.75 0.75 1.717533669965723
0.97 0.75 0.75 0.75 0.75 1.723637373119002
0.972 0.75 0.75 0.75 0.75 1.7300930205973688
0.974 0.75 0.75 0.75 0.75 1.7369401101398831
0.976 0.74 0.74 0.74 0.74 1.7442240469706294
0.978 0.74 0.74 0.74 0.74 1.7519803025544718
0.98 0.98 0.98 0.98 0.98 1.759270054373989
0.982 0.98 0.98 0.98 0.98 1.7638185763251975
0.984 0.98 0.98 0.98 0.98 1.7702601080117577
0.986 0.99 0.99 0.99 0.99 1.773555827609594
0.988 0.99 0.99 0.99 0.99 1.772762742669579
0.99 0.99 0.99 0.99 0.99 1.777873327670708


==> data/alphaLB_grid2dA_n1000.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5 0.238 0.238 0.238 0.238 1.655426659943762
0.6 0.417 0.417 0.417 0.417 1.6193304930575956
0.7 0.544 0.544 0.544 0.544 1.5896768287037992
0.8 0.649 0.649 0.649 0.649 1.5771888217388326
0.9 0.732 0.732 0.732 0.732 1.610644239594455
0.91 0.738 0.738 0.738 0.738 1.619283067583816
0.92 0.744 0.744 0.744 0.744 1.6295541209454552
0.93 0.749 0.749 0.749 0.749 1.6417913632332286
0.94 0.753 0.753 0.753 0.753 1.6564524090744965
0.95 0.755 0.755 0.755 0.755 1.67419515537557
0.96 0.755 0.755 0.755 0.755 1.6960271752989637
0.97 0.75 0.75 0.75 0.75 1.723637373119002


==> data/alphaLB_grid2dA_n1000_refined.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.9  0.732023206131959 0.7320232052485603 0.7320232052485603 0.732023206131959  1.6106442391155589
0.91  0.7384013667544372 0.7384013665438168 0.7384013665438168 0.7384013667544372  1.6192829287320611
0.92  0.7441387736939108 0.7441387712565289 0.7441387712565289 0.7441387736939108  1.6295541050052824
0.93  0.7490415073921641 0.7490415059000167 0.7490415059000167 0.7490415073921641  1.6417913618817028
0.94  0.7528082010595242 0.7528082010502554 0.7528082010502554 0.7528082010595242  1.6564523819120007
0.95  0.7549519646230838 0.7549519637518524 0.7549519637518524 0.7549519646230838  1.6741951537941706
0.96  0.7546470248533899 0.7546470276452566 0.7546470276452566 0.7546470248533899  1.6960270975974971
0.97  0.9700092446149642 0.9999856995687603 0.9999856995687603 0.9700092446149642  1.7066095534719965
0.98  0.9800011217540279 0.9999862221978315 0.9999862221978315 0.9800011217540279  1.7090907827519408
0.99  0.9999947730680926 0.9899981612897336 0.9899981612897336 0.9999947730680926  1.7189231101552016


==> data/alphaLB_grid2dA_n100_refined.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5  0.23810210024999423 0.2381021146537866 0.2381021146537866 0.23810210024999423  1.6554266588048345
0.6  0.41652412523847593 0.4165241324207672 0.4165241324207672 0.41652412523847593  1.6193304091531542
0.7  0.5443491967865186 0.5443491973314881 0.5443491973314881 0.5443491967865186  1.5896767486793084
0.8  0.6490218783641539 0.6490218789635028 0.6490218789635028 0.6490218783641539  1.577188821309685
0.9  0.7320231935223263 0.7320231920432716 0.7320231920432716 0.7320231935223263  1.6106442391155595
0.91  0.7384014435917434 0.7384014434842752 0.7384014434842752 0.7384014435917434  1.6192829287320654
0.92  0.7441388486758531 0.7441388505643477 0.7441388505643477 0.7441388486758531  1.6295541050052866
0.93  0.7490420565861703 0.7490420489588843 0.7490420489588843 0.7490420565861703  1.641791361881987
0.94  0.7528087469834066 0.7528087403190465 0.7528087403190465 0.7528087469834066  1.6564523819122745
0.95  0.754952154692032 0.7549521755261489 0.7549521755261489 0.754952154692032  1.674195153794477
0.96  0.754647205195763 0.7546471433759034 0.7546471433759034 0.754647205195763  1.6960270976012068
0.97  0.7504017073203363 0.7504017084925042 0.7504017084925042 0.7504017073203363  1.7236372832709328
0.98  0.9996722244802557 0.980305329661073 0.980305329661073 0.9996722244802557  1.7314143313947443
0.99  0.9999461202926547 0.9899551297989608 0.9899551297989608 0.9999461202926547  1.7273219667566002
1.0  0.0 0.0 0.0 0.0  Inf


==> data/alphaLB_grid2dA_n10_refined.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5  -0.23810738838838774 -0.23810739142257548 -0.23810739142257548 -0.23810738838838774  1.6554266588099242
0.6  0.41652470639152217 0.4165247973934486 0.4165247973934486 0.41652470639152217  1.6193304091534848
0.7  0.5443493106197173 0.5443493166274235 0.5443493166274235 0.5443493106197173  1.5896767486793166
0.8  0.6490224844565401 0.6490224714737522 0.6490224714737522 0.6490224844565401  1.5771888213100789
0.9  0.7320236341536206 0.7320235726276508 0.7320235726276508 0.7320236341536206  1.6106442391162366
0.91  0.7384062964795013 0.7384063703804219 0.7384063703804219 0.7384062964795013  1.6192829287542037
0.92  0.7441419674522469 0.7441419859731975 0.7441419859731975 0.7441419674522469  1.6295541050137814
0.93  0.7490440116668655 0.7490440229177432 0.7490440229177432 0.7490440116668655  1.641791361886849
0.94  0.7528131353846038 0.7528131165887438 0.7528131165887438 0.7528131353846038  1.6564523819303678
0.95  0.7549588396151083 0.7549588845647237 0.7549588845647237 0.7549588396151083  1.6741951538286257
0.96  0.7546563170860128 0.7546566750746436 0.7546566750746436 0.7546563170860128  1.6960270977778011
0.97  0.7504120800414853 0.750412469622863 0.750412469622863 0.7504120800414853  1.7236372836187113
0.98  0.9802033096491117 0.9802033065625364 0.9802033065625364 0.9802033096491117  1.7592625364709604
0.99  0.998835935906071 0.9910866729552126 0.9910866729552126 0.998835935906071  1.7622360329518858
1.0  0.0 0.0 0.0 0.0  Inf


==> data/alphaLB_grid2dA_n200.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5 0.24 0.24 0.24 0.24 1.655427070285807
0.6 0.415 0.415 0.415 0.415 1.6193312621310672
0.7 0.545 0.545 0.545 0.545 1.5896770278116965
0.8 0.65 0.65 0.65 0.65 1.5771896875651519
0.9 0.73 0.73 0.73 0.73 1.6106478622493121
0.91 0.74 0.74 0.74 0.74 1.619285146913551
0.92 0.745 0.745 0.745 0.745 1.6295547208373236
0.93 0.75 0.75 0.75 0.75 1.641792086277646
0.94 0.755 0.755 0.755 0.755 1.656455947872575
0.95 0.755 0.755 0.755 0.755 1.67419515537557
0.96 0.755 0.755 0.755 0.755 1.6960271752989637
0.97 0.75 0.75 0.75 0.75 1.723637373119002
0.98 0.98 0.98 0.98 0.98 1.759270054373989
0.99 0.99 0.995 0.995 0.99 1.7744039598595966
1.0 0.0 0.0 0.0 0.0 Inf


==> data/alphaLB_grid2dA_n2000.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5 0.238 0.238 0.238 0.238 1.655426659943762
0.6 0.4165 0.4165 0.4165 0.4165 1.6193304093665437
0.7 0.5445 0.5445 0.5445 0.5445 1.5896767636335536
0.8 0.649 0.649 0.649 0.649 1.5771888217388326
0.9 0.732 0.732 0.732 0.732 1.610644239594455
0.91 0.7385 0.7385 0.7385 0.7385 1.6192829371303483
0.92 0.744 0.744 0.744 0.744 1.6295541209454552
0.93 0.749 0.749 0.749 0.749 1.6417913632332286
0.94 0.753 0.753 0.753 0.753 1.6564524090744965
0.95 0.755 0.755 0.755 0.755 1.67419515537557
0.96 0.7545 0.7545 0.7545 0.7545 1.696027111049325
0.97 0.7505 0.7505 0.7505 0.7505 1.7236372887291092
0.98 0.98 0.9995 0.9995 0.98 1.7337245850964942
0.99 0.99 0.9995 0.9995 0.99 1.745762802572695
1.0 0.0 0.0 0.0 0.0 Inf


==> data/alphaLB_grid2dA_n200_refined.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5  0.23810037815611965 0.23810042137688403 0.23810042137688403 0.23810037815611965  1.6554266588045667
0.6  0.41652406875536335 0.4165240612080931 0.4165240612080931 0.41652406875536335  1.6193304091531515
0.7  0.5443491967865186 0.5443491973314881 0.5443491973314881 0.5443491967865186  1.5896767486793084
0.8  0.6490218325094317 0.64902183496133 0.64902183496133 0.6490218325094317  1.5771888213096836
0.9  0.7320231935223263 0.7320231920432716 0.7320231920432716 0.7320231935223263  1.6106442391155595
0.91  0.7384014019033023 0.7384014027466224 0.7384014027466224 0.7384014019033023  1.6192829287320611
0.92  0.7441388486758531 0.7441388505643477 0.7441388505643477 0.7441388486758531  1.6295541050052866
0.93  0.7490415742760508 0.7490415727164015 0.7490415727164015 0.7490415742760508  1.6417913618817104
0.94  0.7528084416054522 0.7528084363485248 0.7528084363485248 0.7528084416054522  1.6564523819120722
0.95  0.754952154692032 0.7549521755261489 0.7549521755261489 0.754952154692032  1.674195153794477
0.96  0.754647205195763 0.7546471433759034 0.7546471433759034 0.754647205195763  1.6960270976012068
0.97  0.9700018420509623 0.9999846748920691 0.9999846748920691 0.9700018420509623  1.7067356528666955
0.98  0.9800011217540279 0.9999862221978315 0.9999862221978315 0.9800011217540279  1.7090907827519408
0.99  0.989985498805477 0.9999828904768102 0.9999828904768102 0.989985498805477  1.7220924585691462
1.0  0.0 0.0 0.0 0.0  Inf


==> data/alphaLB_grid2dA_n500.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5 0.238 0.238 0.238 0.238 1.655426659943762
0.6 0.416 0.416 0.416 0.416 1.6193305104268498
0.7 0.544 0.544 0.544 0.544 1.5896768287037992
0.8 0.65 0.65 0.65 0.65 1.5771896875651519
0.9 0.732 0.732 0.732 0.732 1.610644239594455
0.91 0.738 0.738 0.738 0.738 1.619283067583816
0.92 0.744 0.744 0.744 0.744 1.6295541209454552
0.93 0.75 0.75 0.75 0.75 1.641792086277646
0.94 0.752 0.752 0.752 0.752 1.6564528625449335
0.95 0.754 0.754 0.754 0.754 1.674195771078368
0.96 0.754 0.754 0.754 0.754 1.69602735795773
0.97 0.75 0.75 0.75 0.75 1.723637373119002
0.98 0.98 0.998 0.998 0.98 1.7527880365570165
0.99 0.99 0.998 0.998 0.99 1.7641953490287992
1.0 0.0 0.0 0.0 0.0 Inf


==> data/alphaLB_grid2dA_n5000.txt <==
                                                                                                                                              
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5 0.2382 0.2382 0.2382 0.2382 1.6554266599237257
0.6 0.4166 0.4166 0.4166 0.4166 1.6193304112871234
0.7 0.5444 0.5444 0.5444 0.5444 1.5896767503753837
0.8 0.649 0.649 0.649 0.649 1.5771888217388326
0.9 0.732 0.732 0.732 0.732 1.610644239594455
0.91 0.7384 0.7384 0.7384 0.7384 1.6192829287336938
0.92 0.7442 0.7442 0.7442 0.7442 1.629554108108238
0.93 0.749 0.749 0.749 0.749 1.6417913632332286
0.94 0.7528 0.7528 0.7528 0.7528 1.656452381961056
0.95 0.755 0.755 0.755 0.755 1.67419515537557
0.96 0.7546 0.7546 0.7546 0.7546 1.6960270989718491
0.97 0.97 0.9998 0.9998 0.97 1.7214029369603943
0.98 0.98 0.9998 0.9998 0.98 1.7240241336525948
0.99 0.99 0.9998 0.9998 0.99 1.736166930161395
1.0 0.0 0.0 0.0 0.0 Inf


==> data/alphaLB_grid2dB_n100.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5 0.24 0.24 0.24 0.24 1.655427070285807
0.6 0.42 0.42 0.42 0.42 1.619334941237673
0.7 0.54 0.54 0.54 0.54 1.5896889519088355
0.8 0.65 0.65 0.65 0.65 1.5771896875651519
0.9 0.73 0.73 0.73 0.73 1.6106478622493121
0.91 0.74 0.74 0.74 0.74 1.619285146913551
0.92 0.74 0.74 0.74 0.74 1.6295680937923478
0.93 0.75 0.75 0.75 0.75 1.641792086277646
0.94 0.75 0.75 0.75 0.75 1.6564581519280948
0.95 0.75 0.75 0.75 0.75 1.6742116860315266
0.96 0.75 0.75 0.75 0.75 1.6960404046548985
0.97 0.75 0.75 0.75 0.75 1.723637373119002
0.98 0.98 0.98 0.98 0.98 1.759270054373989
0.99 0.99 0.99 0.99 0.99 1.777873327670708
1.0 0.0 0.0 0.0 0.0 Inf


==> data/alphaLB_grid2dB_n500.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5 0.238 0.238 0.238 0.238 1.655426659943762
0.6 0.416 0.416 0.416 0.416 1.6193305104268498
0.7 0.544 0.544 0.544 0.544 1.5896768287037992
0.8 0.65 0.65 0.65 0.65 1.5771896875651519
0.9 0.732 0.732 0.732 0.732 1.610644239594455
0.91 0.738 0.738 0.738 0.738 1.619283067583816
0.92 0.744 0.744 0.744 0.744 1.6295541209454552
0.93 0.75 0.75 0.75 0.75 1.641792086277646
0.94 0.752 0.752 0.752 0.752 1.6564528625449335
0.95 0.754 0.754 0.754 0.754 1.674195771078368
0.96 0.754 0.754 0.754 0.754 1.69602735795773
0.97 0.75 0.75 0.75 0.75 1.723637373119002
0.98 0.98 0.98 0.98 0.98 1.759270054373989
0.99 0.992 0.992 0.992 0.992 1.7761169077993904
1.0 0.0 0.0 0.0 0.0 Inf


==> data/alphaLB_grid4d_n10.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5  0.2 0.2 0.2 0.2  1.655560677222267
0.6  0.4 0.4 0.4 0.4  1.6194245709591295
0.7  0.5 0.5 0.5 0.5  1.590753530141698
0.8  0.6 0.6 0.6 0.6  1.5789602536310725
0.9  0.7 0.7 0.7 0.7  1.6114596837993675
0.91  0.7 0.7 0.7 0.7  1.6203989406437345
0.92  0.7 0.7 0.7 0.7  1.6309514002975007
0.93  0.7 0.7 0.7 0.7  1.6434180081398848
0.94  0.7 0.7 0.7 0.7  1.6582207400839264
0.95  0.8 0.8 0.8 0.8  1.675747229194288
0.96  0.8 0.8 0.8 0.8  1.6974413613874322
0.97  0.7 0.7 0.7 0.7  1.7249069538958903
0.98  0.7 0.7 0.7 0.7  1.7609967510478453
0.99  0.7 0.7 0.7 0.7  1.8144907948128015
1.0  0.0 0.0 0.0 0.0  Inf


==> data/alphaLB_grid4d_n100_refined.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.9  0.7320232139586548 0.7320232122992857 0.7320232115373455 0.7320232049972126  1.6106442391155613
0.91  0.738401423838478 0.7384014231457771 0.738401431349454 0.7384014294186757  1.6192829287320643
0.92  0.7441388201920237 0.7441388194389592 0.7441388432589846 0.7441388376743915  1.6295541050052909
0.93  0.749041530461057 0.749041516972861 0.7490415343988855 0.749041507016972  1.6417913618817237
0.94  0.7528083260164774 0.7528083334528046 0.7528083085168102 0.7528083157682712  1.6564523819120274
0.95  0.7549520761066336 0.7549520594880019 0.754952019597784 0.7549520020193773  1.674195153794262
0.96  0.7546475458196547 0.7546475176659475 0.7546475148021299 0.7546475455089837  1.6960270975985199
0.97  0.97 1.0 0.9999755035287247 0.97  1.7042649413178457
0.98  0.98 1.0 0.9999661265644555 0.98  1.7076287581875367
0.99  0.9999254435971652 0.99 0.99 1.0  1.7219024654134714


==> data/alphaLB_grid4d_n10_refined.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5  0.23810120282420888 0.23810118468443758 0.23810117408186937 0.2381011570196574  1.6554266588045823
0.6  0.4165241220495176 0.4165241297109301 0.4165241380291298 0.41652412776871917  1.6193304091531524
0.7  0.5443492474237402 0.5443492442001827 0.5443492669144613 0.5443492541381589  1.5896767486793122
0.8  0.6490219051210148 0.6490218691939749 0.6490218725199808 0.6490218378013606  1.5771888213096947
0.9  0.7320235038201047 0.7320234808497932 0.73202348202442 0.732023502247673  1.6106442391157112
0.91  0.7384015617679462 0.7384015548436996 0.7384015657214428 0.738401570675438  1.6192829287320991
0.92  0.74413911607058 0.7441390775735737 0.7441390801360576 0.7441390609051066  1.6295541050053952
0.93  0.7490416328325002 0.749041626576701 0.749041615844515 0.7490416551569395  1.6417913618818756
0.94  0.7528101733574959 0.7528101225785161 0.752810010435745 0.7528099056306087  1.6564523819157002
0.95  0.7549559286905936 0.754955942974793 0.7549559695503928 0.7549559578492955  1.67419515380558
0.96  0.7546563528584638 0.7546563368160539 0.7546563401081418 0.7546563504980282  1.6960270976523797
0.97  0.7504038818846538 0.7504039641031308 0.7504038864914303 0.7504039840470431  1.7236372832754603
0.98  0.7392202933994337 0.7392214564442612 0.7392207726121433 0.7392217723426404  1.7603005949290869
0.99  0.9996721916896417 0.9902315303900097 0.9902322263731967 0.9996732558011996  1.742424415593295
1.0  0.0 0.0 0.0 0.0  Inf


==> data/alphaLB_grid4d_n20.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5  0.25 0.25 0.25 0.25  1.6554436647769493
0.6  0.4 0.4 0.4 0.4  1.6194245709591295
0.7  0.55 0.55 0.55 0.55  1.5896982515618863
0.8  0.65 0.65 0.65 0.65  1.5771896875651519
0.9  0.75 0.75 0.75 0.75  1.6109523983909735
0.91  0.75 0.75 0.75 0.75  1.619403907516346
0.92  0.75 0.75 0.75 0.75  1.6295831091449695
0.93  0.75 0.75 0.75 0.75  1.641792086277646
0.94  0.75 0.75 0.75 0.75  1.6564581519280948
0.95  0.75 0.75 0.75 0.75  1.6742116860315266
0.96  0.75 0.75 0.75 0.75  1.6960404046548985
0.97  0.75 0.75 0.75 0.75  1.723637373119002
0.98  0.75 0.75 0.75 0.75  1.7603588305337057
0.99  0.7 0.7 0.7 0.7  1.8144907948128015
1.0  0.0 0.0 0.0 0.0  Inf


==> data/alphaLB_grid4d_n20_refined.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5  0.23810099813274077 0.23810103814692687 0.23810100541802437 0.23810106036717912  1.6554266588045734
0.6  0.4165240855646132 0.4165240781822998 0.41652409114724886 0.4165240836312727  1.6193304091531482
0.7  0.5443492347829126 0.5443492113319162 0.5443492330420728 0.5443492144592195  1.58967674867931
0.8  0.649021838823358 0.6490218450442219 0.6490218288761149 0.6490218361725899  1.5771888213096836
0.9  0.7320232788337669 0.7320232374839353 0.7320232287276641 0.7320232007721569  1.6106442391156
0.91  0.7384015617679462 0.7384015548436996 0.7384015657214428 0.738401570675438  1.6192829287320991
0.92  0.74413911607058 0.7441390775735737 0.7441390801360576 0.7441390609051066  1.6295541050053952
0.93  0.7490416328325002 0.749041626576701 0.749041615844515 0.7490416551569395  1.6417913618818756
0.94  0.7528091932032381 0.752809166311707 0.7528092115065971 0.752809191476933  1.6564523819128154
0.95  0.7549526999001841 0.7549526769207608 0.7549526469715294 0.754952723279776  1.6741951537960804
0.96  0.754653710114488 0.7546536898151143 0.7546536535576965 0.7546536274179555  1.6960270976255594
0.97  0.7504038818846538 0.7504039641031308 0.7504038864914303 0.7504039840470431  1.7236372832754603
0.98  0.9802023864092072 0.9802023189281686 0.980202333785681 0.9802025674887067  1.7592625362882697
0.99  0.9999415122694983 0.9899936202444067 0.9899935950846567 0.9999416465179095  1.727324132682211
1.0  0.0 0.0 0.0 0.0  Inf


==> data/alphaLB_grid4d_n40.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5  0.25 0.25 0.25 0.25  1.6554436647769493
0.6  0.425 0.425 0.425 0.425  1.6193579367157547
0.7  0.55 0.55 0.55 0.55  1.5896982515618863
0.8  0.65 0.65 0.65 0.65  1.5771896875651519
0.9  0.725 0.725 0.725 0.725  1.6106871110089218
0.91  0.75 0.75 0.75 0.75  1.619403907516346
0.92  0.75 0.75 0.75 0.75  1.6295831091449695
0.93  0.75 0.75 0.75 0.75  1.641792086277646
0.94  0.75 0.75 0.75 0.75  1.6564581519280948
0.95  0.75 0.75 0.75 0.75  1.6742116860315266
0.96  0.75 0.75 0.75 0.75  1.6960404046548985
0.97  0.75 0.75 0.75 0.75  1.723637373119002
0.98  0.75 0.75 0.75 0.75  1.7603588305337057
0.99  0.975 0.975 0.975 0.975  1.8072164367815748
1.0  0.0 0.0 0.0 0.0  Inf


==> data/alphaLB_grid4d_n40_refined.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5  0.23810057178148206 0.2381005807598719 0.23810056042036465 0.23810055719337886  1.655426658804529
0.6  0.4165240855646132 0.4165240781822998 0.41652409114724886 0.4165240836312727  1.6193304091531482
0.7  0.5443492301033924 0.5443492335415869 0.5443492165210214 0.5443492211206655  1.5896767486793066
0.8  0.6490218045318026 0.6490218020832812 0.6490218021087796 0.6490218041662786  1.5771888213096819
0.9  0.7320232152994102 0.7320232248976877 0.7320232002842588 0.7320232205838508  1.6106442391155682
0.91  0.7384014697155878 0.7384014511938922 0.7384014370059 0.7384014220362662  1.6192829287320802
0.92  0.7441389102609037 0.744138911488332 0.7441389035390005 0.7441389101206578  1.6295541050052968
0.93  0.7490415933393327 0.749041611642223 0.7490416285569054 0.7490416212178959  1.6417913618817732
0.94  0.7528084869964028 0.7528084804359763 0.7528083005409002 0.75280831216949  1.6564523819126387
0.95  0.754952730933739 0.754952763100958 0.7549528573855177 0.7549528413887405  1.6741951537953155
0.96  0.7546472086637782 0.7546473761983216 0.7546472973634657 0.7546474833600174  1.6960270975988305
0.97  0.7504038818846538 0.7504039641031308 0.7504038864914303 0.7504039840470431  1.7236372832754603
0.98  0.9802023864092072 0.9802023189281686 0.980202333785681 0.9802025674887067  1.7592625362882697
0.99  0.9999415122694983 0.9899936202444067 0.9899935950846567 0.9999416465179095  1.727324132682211
1.0  0.0 0.0 0.0 0.0  Inf


==> data/alphaLB_grid4d_n4_refined.txt <==
# 1:q1 2:qa 3:qb 4:qc 5:qd  6:αLB
0.5  0.2381017382898595 0.238101838503043 0.23810188325558523 0.2381018029482503  1.6554266588049888
0.6  0.4165243487684923 0.41652436438513296 0.4165243447080565 0.41652435100686264  1.6193304091531906
0.7  0.5443492661912305 0.5443492886972066 0.5443492816974599 0.5443493210737798  1.5896767486793202
0.8  0.6490221665959359 0.6490221665953755 0.6490221665939656 0.649022166595604  1.577188821309792
0.9  0.7320233700522599 0.732023341551845 0.7320233727858646 0.7320233733670383  1.6106442391156244
0.91  -0.7384026423159709 -0.7384026807736512 -0.7384026133375946 -0.7384027052353336  1.6192829287336568
0.92  0.7441392540838109 0.744139272139153 0.7441393216188256 0.7441393076781796  1.62955410500558
0.93  0.7490419721815514 0.7490419074183778 0.7490419117811901 0.74904186080445  1.6417913618819633
0.94  0.7528109245037228 0.7528109260232326 0.7528109551898832 0.7528109658328311  1.656452381917765
0.95  0.7549526999001841 0.7549526769207608 0.7549526469715294 0.754952723279776  1.6741951537960804
0.96  0.754653710114488 0.7546536898151143 0.7546536535576965 0.7546536274179555  1.6960270976255594
0.97  0.7504208502340407 0.7504208591039045 0.7504208587416704 0.7504208634130943  1.7236372834873217
0.98  0.7392732712918543 0.7392732711886286 0.7392732710080471 0.739273271055488  1.7603005964584943
0.99  0.9995157899784745 0.9895929065247413 0.9904351020484758 0.9995625894410081  1.7454213409090673
1.0  0.0 0.0 0.0 0.0  Inf

